Carbon-Aware Age of Information Scheduling in IoT Networks

Ensuring timely information delivery while reducing environmental impact is a fundamental challenge in future large-scale 6G and beyond Internet of Things (IoT) deployments. Information timeliness is typically measured using the Age of Information (AoI) metric, whereas environmental impact is often characterized by the Carbon Footprint (CF), which depends on both energy consumption and the Carbon Intensity (CI), defined as the amount of CO$_2$-equivalent emissions produced per unit of consumed energy. Because CI varies over time, minimizing energy consumption alone does not necessarily minimize CF: transmitting the same status update at different times may result in different carbon costs. To address this challenge, we propose Sustainable Age-of-Information Scheduling for IoT Hardware-Constrained Edge Networks (SAOITHE), a scalable scheduling heuristic inspired by Whittle-index decomposition. A closed-form index is derived for a relaxed infinite-horizon single-source model with immediate transmission and unit AoI reset; this index is subsequently used as a priority rule for the original finite-horizon, multi-source system with buffered gateway and server dynamics. Using real-world CI traces across low-, medium-, and high-CI regions, the proposed heuristic operates within the allocated CF and duty-cycle budgets in all evaluated configurations and achieves lower average AoI than baseline policies. The AoI reduction relative to Round Robin is approximately 25% and 20% in low- and medium-CI regions, respectively, and up to 75% in high-CI settings, while maintaining quasilinear per-slot computational complexity.

==> csv_data/aoi_vs_N.csv <==
N,AoI_Gateway_Floor,AoI_SAO_Generous_005,AoI_RR_Generous_005,AoI_Rnd_Generous_005,AoI_SAO_Medium_002,AoI_RR_Medium_002,AoI_Rnd_Medium_002,AoI_SAO_Tight_0005,AoI_RR_Tight_0005,AoI_Rnd_Tight_0005
2,0.625,0.665,0.665,0.665,0.912,0.912,0.912,1.923,2.15,3.299
3,0.688,0.747,0.747,0.747,1.092,1.119,1.237,2.599,2.974,4.949
4,0.75,0.83,0.83,0.83,1.251,1.325,1.65,3.279,3.799,6.598
5,0.812,0.912,0.912,0.912,1.422,1.531,2.062,3.958,4.624,8.248
6,0.875,0.995,0.995,0.995,1.59,1.737,2.474,4.639,5.449,9.897
7,0.938,1.06,1.077,1.155,1.757,1.943,2.887,5.324,6.273,11.547
8,1.0,1.124,1.16,1.32,1.923,2.15,3.299,6.008,7.098,13.196
9,1.062,1.187,1.242,1.485,2.089,2.356,3.711,6.693,7.923,14.846
10,1.125,1.251,1.325,1.65,2.258,2.562,4.124,7.377,8.748,16.495
11,1.188,1.319,1.407,1.814,2.429,2.768,4.536,8.061,9.572,18.145
12,1.25,1.388,1.49,1.979,2.599,2.974,4.949,8.746,10.397,19.794
13,1.312,1.455,1.572,2.144,2.769,3.18,5.361,9.429,11.222,21.444
14,1.375,1.523,1.655,2.309,2.939,3.387,5.773,10.112,12.047,23.093
15,1.438,1.59,1.737,2.474,3.109,3.593,6.186,10.797,12.871,24.743
16,1.5,1.657,1.82,2.639,3.279,3.799,6.598,11.481,13.696,26.392
17,1.562,1.723,1.902,2.804,3.448,4.005,7.011,12.164,14.521,28.042
18,1.625,1.79,1.985,2.969,3.618,4.211,7.423,12.848,15.346,29.692
19,1.688,1.857,2.067,3.134,3.788,4.418,7.835,13.532,16.171,31.341
20,1.75,1.923,2.15,3.299,3.958,4.624,8.248,14.215,16.995,32.991
21,1.812,1.989,2.232,3.464,4.128,4.83,8.66,14.899,17.82,34.64
22,1.875,2.056,2.314,3.629,4.299,5.036,9.072,15.582,18.645,36.29
23,1.938,2.122,2.397,3.794,4.469,5.242,9.485,16.264,19.47,37.939
24,2.0,2.19,2.479,3.959,4.639,5.449,9.897,16.949,20.294,39.589
25,2.062,2.258,2.562,4.124,4.81,5.655,10.31,17.634,21.119,41.238
26,2.125,2.326,2.644,4.289,4.981,5.861,10.722,18.319,21.944,42.888
27,2.188,2.394,2.727,4.454,5.152,6.067,11.134,19.003,22.769,44.537
28,2.25,2.463,2.809,4.619,5.324,6.273,11.547,19.688,23.593,46.187
29,2.312,2.531,2.892,4.784,5.495,6.48,11.959,20.373,24.418,47.836
30,2.375,2.599,2.974,4.949,5.666,6.686,12.371,21.058,25.243,49.486
31,2.438,2.667,3.057,5.114,5.837,6.892,12.784,21.743,26.068,51.135
32,2.5,2.735,3.139,5.278,6.008,7.098,13.196,22.428,26.892,52.785
33,2.562,2.803,3.222,5.443,6.179,7.304,13.609,23.113,27.717,54.435
34,2.625,2.871,3.304,5.608,6.351,7.511,14.021,23.797,28.542,56.084
35,2.688,2.939,3.387,5.773,6.522,7.717,14.433,24.482,29.367,57.734
36,2.75,3.007,3.469,5.938,6.693,7.923,14.846,25.167,30.192,59.383
37,2.812,3.075,3.552,6.103,6.864,8.129,15.258,25.852,31.016,61.033
38,2.875,3.143,3.634,6.268,7.035,8.335,15.671,26.538,31.841,62.682
39,2.938,3.211,3.717,6.433,7.206,8.541,16.083,27.223,32.666,64.332
40,3.0,3.279,3.799,6.598,7.377,8.748,16.495,27.908,33.491,65.981
41,3.062,3.346,3.882,6.763,7.548,8.954,16.908,28.593,34.315,67.631
42,3.125,3.414,3.964,6.928,7.719,9.16,17.32,29.278,35.14,69.28
43,3.188,3.482,4.046,7.093,7.89,9.366,17.732,29.963,35.965,70.93
44,3.25,3.55,4.129,7.258,8.061,9.572,18.145,30.649,36.79,72.579
45,3.312,3.618,4.211,7.423,8.233,9.779,18.557,31.334,37.614,74.229
46,3.375,3.685,4.294,7.588,8.404,9.985,18.97,32.019,38.439,75.878
47,3.438,3.753,4.376,7.753,8.575,10.191,19.382,32.704,39.264,77.528
48,3.5,3.822,4.459,7.918,8.746,10.397,19.794,33.389,40.089,79.177
49,3.562,3.89,4.541,8.083,8.916,10.603,20.207,34.074,40.913,80.827
50,3.625,3.958,4.624,8.248,9.087,10.81,20.619,34.759,41.738,82.477
51,3.688,4.026,4.706,8.413,9.258,11.016,21.032,35.444,42.563,84.126
52,3.75,4.094,4.789,8.578,9.429,11.222,21.444,36.13,43.388,85.776
53,3.812,4.162,4.871,8.743,9.6,11.428,21.856,36.815,44.213,87.425
54,3.875,4.23,4.954,8.907,9.771,11.634,22.269,37.5,45.037,89.075
55,3.938,4.299,5.036,9.072,9.941,11.841,22.681,38.185,45.862,90.724
56,4.0,4.367,5.119,9.237,10.112,12.047,23.093,38.87,46.687,92.374
57,4.062,4.435,5.201,9.402,10.283,12.253,23.506,39.555,47.512,94.023
58,4.125,4.503,5.284,9.567,10.454,12.459,23.918,40.24,48.336,95.673
59,4.188,4.571,5.366,9.732,10.625,12.665,24.331,40.925,49.161,97.322
60,4.25,4.639,5.449,9.897,10.797,12.871,24.743,41.611,49.986,98.972
61,4.312,4.708,5.531,10.062,10.968,13.078,25.155,42.296,50.811,100.621
62,4.375,4.776,5.614,10.227,11.139,13.284,25.568,42.981,51.635,102.271
63,4.438,4.844,5.696,10.392,11.31,13.49,25.98,43.666,52.46,103.92
64,4.5,4.912,5.778,10.557,11.481,13.696,26.392,44.351,53.285,105.57
65,4.562,4.981,5.861,10.722,11.652,13.902,26.805,45.036,54.11,107.219
66,4.625,5.05,5.943,10.887,11.823,14.109,27.217,45.721,54.935,108.869
67,4.688,5.118,6.026,11.052,11.994,14.315,27.63,46.406,55.759,110.519
68,4.75,5.187,6.108,11.217,12.164,14.521,28.042,47.091,56.584,112.168
69,4.812,5.255,6.191,11.382,12.335,14.727,28.454,47.777,57.409,113.818
70,4.875,5.324,6.273,11.547,12.506,14.933,28.867,48.462,58.234,115.467
71,4.938,5.392,6.356,11.712,12.677,15.14,29.279,49.147,59.058,117.117
72,5.0,5.461,6.438,11.877,12.848,15.346,29.692,49.832,59.883,118.766
73,5.062,5.529,6.521,12.042,13.019,15.552,30.104,50.517,60.708,120.416
74,5.125,5.597,6.603,12.207,13.19,15.758,30.516,51.202,61.533,122.065
75,5.188,5.666,6.686,12.371,13.361,15.964,30.929,51.887,62.357,123.715
76,5.25,5.734,6.768,12.536,13.532,16.171,31.341,52.573,63.182,125.364
77,5.312,5.803,6.851,12.701,13.703,16.377,31.753,53.258,64.007,127.014
78,5.375,5.871,6.933,12.866,13.874,16.583,32.166,53.943,64.832,128.663
79,5.438,5.94,7.016,13.031,14.045,16.789,32.578,54.628,65.656,130.313
80,5.5,6.008,7.098,13.196,14.215,16.995,32.991,55.313,66.481,131.962
81,5.562,6.077,7.181,13.361,14.386,17.201,33.403,55.998,67.306,133.612
82,5.625,6.145,7.263,13.526,14.557,17.408,33.815,56.684,68.131,135.261
83,5.688,6.214,7.346,13.691,14.728,17.614,34.228,57.369,68.956,136.911
84,5.75,6.282,7.428,13.856,14.899,17.82,34.64,58.054,69.78,138.561
85,5.812,6.351,7.511,14.021,15.069,18.026,35.053,58.739,70.605,140.21
86,5.875,6.419,7.593,14.186,15.24,18.232,35.465,59.424,71.43,141.86
87,5.938,6.487,7.675,14.351,15.411,18.439,35.877,60.109,72.255,143.509
88,6.0,6.556,7.758,14.516,15.582,18.645,36.29,60.795,73.079,145.159
89,6.062,6.624,7.84,14.681,15.752,18.851,36.702,61.48,73.904,146.808
90,6.125,6.693,7.923,14.846,15.923,19.057,37.114,62.165,74.729,148.458
91,6.188,6.761,8.005,15.011,16.094,19.263,37.527,62.85,75.554,150.107
92,6.25,6.83,8.088,15.176,16.264,19.47,37.939,63.535,76.378,151.757
93,6.312,6.898,8.17,15.341,16.435,19.676,38.352,64.22,77.203,153.406
94,6.375,6.966,8.253,15.506,16.606,19.882,38.764,64.906,78.028,155.056
95,6.438,7.035,8.335,15.671,16.777,20.088,39.176,65.591,78.853,156.705
96,6.5,7.103,8.418,15.835,16.949,20.294,39.589,66.276,79.677,158.355
97,6.562,7.172,8.5,16.0,17.12,20.501,40.001,66.961,80.502,160.004
98,6.625,7.24,8.583,16.165,17.291,20.707,40.413,67.646,81.327,161.654
99,6.688,7.308,8.665,16.33,17.462,20.913,40.826,68.331,82.152,163.304
100,6.75,7.377,8.748,16.495,17.634,21.119,41.238,69.017,82.977,164.953
101,6.812,7.445,8.83,16.66,17.805,21.325,41.651,69.702,83.801,166.603
102,6.875,7.514,8.913,16.825,17.976,21.532,42.063,70.387,84.626,168.252
103,6.938,7.582,8.995,16.99,18.147,21.738,42.475,71.072,85.451,169.902
104,7.0,7.651,9.078,17.155,18.319,21.944,42.888,71.757,86.276,171.551
105,7.062,7.719,9.16,17.32,18.49,22.15,43.3,72.442,87.1,173.201
106,7.125,7.788,9.243,17.485,18.661,22.356,43.713,73.128,87.925,174.85
107,7.188,7.856,9.325,17.65,18.832,22.562,44.125,73.813,88.75,176.5
108,7.25,7.925,9.407,17.815,19.003,22.769,44.537,74.498,89.575,178.149
109,7.312,7.993,9.49,17.98,19.175,22.975,44.95,75.183,90.399,179.799
110,7.375,8.061,9.572,18.145,19.346,23.181,45.362,75.868,91.224,181.448
111,7.438,8.13,9.655,18.31,19.517,23.387,45.774,76.553,92.049,183.098
112,7.5,8.198,9.737,18.475,19.688,23.593,46.187,77.239,92.874,184.747
113,7.562,8.267,9.82,18.64,19.86,23.8,46.599,77.924,93.698,186.397
114,7.625,8.335,9.902,18.805,20.031,24.006,47.012,78.609,94.523,188.046
115,7.688,8.404,9.985,18.97,20.202,24.212,47.424,79.294,95.348,189.696
116,7.75,8.472,10.067,19.135,20.373,24.418,47.836,79.979,96.173,191.346
117,7.812,8.54,10.15,19.3,20.545,24.624,48.249,80.664,96.998,192.995
118,7.875,8.609,10.232,19.464,20.716,24.831,48.661,81.35,97.822,194.645
119,7.938,8.677,10.315,19.629,20.887,25.037,49.074,82.035,98.647,196.294
120,8.0,8.746,10.397,19.794,21.058,25.243,49.486,82.72,99.472,197.944
121,8.062,8.814,10.48,19.959,21.229,25.449,49.898,83.405,100.297,199.593
122,8.125,8.882,10.562,20.124,21.401,25.655,50.311,84.09,101.121,201.243
123,8.188,8.951,10.645,20.289,21.572,25.862,50.723,84.775,101.946,202.892
124,8.25,9.019,10.727,20.454,21.743,26.068,51.135,85.461,102.771,204.542
125,8.312,9.087,10.81,20.619,21.914,26.274,51.548,86.146,103.596,206.191
126,8.375,9.156,10.892,20.784,22.085,26.48,51.96,86.831,104.42,207.841
127,8.438,9.224,10.975,20.949,22.257,26.686,52.373,87.516,105.245,209.49
128,8.5,9.292,11.057,21.114,22.428,26.892,52.785,88.201,106.07,211.14
129,8.562,9.361,11.139,21.279,22.599,27.099,53.197,88.886,106.895,212.789
130,8.625,9.429,11.222,21.444,22.77,27.305,53.61,89.572,107.719,214.439
131,8.688,9.497,11.304,21.609,22.941,27.511,54.022,90.257,108.544,216.088
132,8.75,9.566,11.387,21.774,23.113,27.717,54.435,90.942,109.369,217.738
133,8.812,9.634,11.469,21.939,23.284,27.923,54.847,91.627,110.194,219.388
134,8.875,9.702,11.552,22.104,23.455,28.13,55.259,92.312,111.019,221.037
135,8.938,9.771,11.634,22.269,23.626,28.336,55.672,92.997,111.843,222.687
136,9.0,9.839,11.717,22.434,23.797,28.542,56.084,93.683,112.668,224.336
137,9.062,9.907,11.799,22.599,23.969,28.748,56.496,94.368,113.493,225.986
138,9.125,9.976,11.882,22.764,24.14,28.954,56.909,95.053,114.318,227.635
139,9.188,10.044,11.964,22.928,24.311,29.161,57.321,95.738,115.142,229.285
140,9.25,10.112,12.047,23.093,24.482,29.367,57.734,96.423,115.967,230.934
141,9.312,10.181,12.129,23.258,24.653,29.573,58.146,97.108,116.792,232.584
142,9.375,10.249,12.212,23.423,24.825,29.779,58.558,97.794,117.617,234.233
143,9.438,10.318,12.294,23.588,24.996,29.985,58.971,98.479,118.441,235.883
144,9.5,10.386,12.377,23.753,25.167,30.192,59.383,99.164,119.266,237.532
145,9.562,10.454,12.459,23.918,25.339,30.398,59.795,99.849,120.091,239.182
146,9.625,10.523,12.542,24.083,25.51,30.604,60.208,100.534,120.916,240.831
147,9.688,10.591,12.624,24.248,25.681,30.81,60.62,101.219,121.74,242.481
148,9.75,10.66,12.707,24.413,25.852,31.016,61.033,101.905,122.565,244.13
149,9.812,10.728,12.789,24.578,26.024,31.223,61.445,102.59,123.39,245.78
150,9.875,10.797,12.871,24.743,26.195,31.429,61.857,103.275,124.215,247.43
151,9.938,10.865,12.954,24.908,26.366,31.635,62.27,103.96,125.04,249.079
152,10.0,10.933,13.036,25.073,26.538,31.841,62.682,104.645,125.864,250.729
153,10.062,11.002,13.119,25.238,26.709,32.047,63.095,105.33,126.689,252.378
154,10.125,11.07,13.201,25.403,26.88,32.253,63.507,106.016,127.514,254.028
155,10.188,11.139,13.284,25.568,27.051,32.46,63.919,106.701,128.339,255.677
156,10.25,11.207,13.366,25.733,27.223,32.666,64.332,107.386,129.163,257.327
157,10.312,11.275,13.449,25.898,27.394,32.872,64.744,108.071,129.988,258.976
158,10.375,11.344,13.531,26.063,27.565,33.078,65.156,108.756,130.813,260.626
159,10.438,11.412,13.614,26.228,27.737,33.284,65.569,109.441,131.638,262.275
160,10.5,11.481,13.696,26.392,27.908,33.491,65.981,110.127,132.462,263.925
161,10.562,11.549,13.779,26.557,28.079,33.697,66.394,110.812,133.287,265.574
162,10.625,11.617,13.861,26.722,28.25,33.903,66.806,111.497,134.112,267.224
163,10.688,11.686,13.944,26.887,28.422,34.109,67.218,112.182,134.937,268.873
164,10.75,11.754,14.026,27.052,28.593,34.315,67.631,112.867,135.761,270.523
165,10.812,11.823,14.109,27.217,28.764,34.522,68.043,113.552,136.586,272.173
166,10.875,11.891,14.191,27.382,28.936,34.728,68.456,114.238,137.411,273.822
167,10.938,11.959,14.274,27.547,29.107,34.934,68.868,114.923,138.236,275.472
168,11.0,12.028,14.356,27.712,29.278,35.14,69.28,115.608,139.061,277.121
169,11.062,12.096,14.439,27.877,29.45,35.346,69.693,116.293,139.885,278.771
170,11.125,12.164,14.521,28.042,29.621,35.553,70.105,116.978,140.71,280.42
171,11.188,12.233,14.603,28.207,29.792,35.759,70.517,117.663,141.535,282.07
172,11.25,12.301,14.686,28.372,29.963,35.965,70.93,118.349,142.36,283.719
173,11.312,12.37,14.768,28.537,30.135,36.171,71.342,119.034,143.184,285.369
174,11.375,12.438,14.851,28.702,30.306,36.377,71.755,119.719,144.009,287.018
175,11.438,12.506,14.933,28.867,30.477,36.583,72.167,120.404,144.834,288.668
176,11.5,12.575,15.016,29.032,30.649,36.79,72.579,121.089,145.659,290.317
177,11.562,12.643,15.098,29.197,30.82,36.996,72.992,121.774,146.483,291.967
178,11.625,12.711,15.181,29.362,30.991,37.202,73.404,122.46,147.308,293.616
179,11.688,12.78,15.263,29.527,31.162,37.408,73.816,123.145,148.133,295.266
180,11.75,12.848,15.346,29.692,31.334,37.614,74.229,123.83,148.958,296.915
181,11.812,12.917,15.428,29.857,31.505,37.821,74.641,124.515,149.783,298.565
182,11.875,12.985,15.511,30.021,31.676,38.027,75.054,125.2,150.607,300.215
183,11.938,13.053,15.593,30.186,31.848,38.233,75.466,125.885,151.432,301.864
184,12.0,13.122,15.676,30.351,32.019,38.439,75.878,126.571,152.257,303.514
185,12.062,13.19,15.758,30.516,32.19,38.645,76.291,127.256,153.082,305.163
186,12.125,13.258,15.841,30.681,32.361,38.852,76.703,127.941,153.906,306.813
187,12.188,13.327,15.923,30.846,32.533,39.058,77.116,128.626,154.731,308.462
188,12.25,13.395,16.006,31.011,32.704,39.264,77.528,129.311,155.556,310.112
189,12.312,13.464,16.088,31.176,32.875,39.47,77.94,129.996,156.381,311.761
190,12.375,13.532,16.171,31.341,33.047,39.676,78.353,130.682,157.205,313.411
191,12.438,13.6,16.253,31.506,33.218,39.883,78.765,131.367,158.03,315.06
192,12.5,13.669,16.335,31.671,33.389,40.089,79.177,132.052,158.855,316.71
193,12.562,13.737,16.418,31.836,33.56,40.295,79.59,132.737,159.68,318.359
194,12.625,13.805,16.5,32.001,33.732,40.501,80.002,133.422,160.504,320.009
195,12.688,13.874,16.583,32.166,33.903,40.707,80.415,134.107,161.329,321.658
196,12.75,13.942,16.665,32.331,34.074,40.913,80.827,134.793,162.154,323.308
197,12.812,14.01,16.748,32.496,34.246,41.12,81.239,135.478,162.979,324.957
198,12.875,14.079,16.83,32.661,34.417,41.326,81.652,136.163,163.804,326.607
199,12.938,14.147,16.913,32.826,34.588,41.532,82.064,136.848,164.628,328.257
200,13.0,14.215,16.995,32.991,34.759,41.738,82.477,137.533,165.453,329.906
201,13.062,14.284,17.078,33.156,34.931,41.944,82.889,138.218,166.278,331.556
202,13.125,14.352,17.16,33.321,35.102,42.151,83.301,138.904,167.103,333.205
203,13.188,14.42,17.243,33.485,35.273,42.357,83.714,139.589,167.927,334.855
204,13.25,14.489,17.325,33.65,35.444,42.563,84.126,140.274,168.752,336.504
205,13.312,14.557,17.408,33.815,35.616,42.769,84.538,140.959,169.577,338.154
206,13.375,14.625,17.49,33.98,35.787,42.975,84.951,141.644,170.402,339.803
207,13.438,14.694,17.573,34.145,35.958,43.182,85.363,142.329,171.226,341.453
208,13.5,14.762,17.655,34.31,36.13,43.388,85.776,143.015,172.051,343.102
209,13.562,14.83,17.738,34.475,36.301,43.594,86.188,143.7,172.876,344.752
210,13.625,14.899,17.82,34.64,36.472,43.8,86.6,144.385,173.701,346.401
211,13.688,14.967,17.903,34.805,36.643,44.006,87.013,145.07,174.525,348.051
212,13.75,15.035,17.985,34.97,36.815,44.213,87.425,145.755,175.35,349.7
213,13.812,15.104,18.067,35.135,36.986,44.419,87.837,146.44,176.175,351.35
214,13.875,15.172,18.15,35.3,37.157,44.625,88.25,147.126,177.0,353.0
215,13.938,15.24,18.232,35.465,37.329,44.831,88.662,147.811,177.825,354.649
216,14.0,15.308,18.315,35.63,37.5,45.037,89.075,148.496,178.649,356.299
217,14.062,15.377,18.397,35.795,37.671,45.244,89.487,149.181,179.474,357.948
218,14.125,15.445,18.48,35.96,37.842,45.45,89.899,149.866,180.299,359.598
219,14.188,15.513,18.562,36.125,38.014,45.656,90.312,150.551,181.124,361.247
220,14.25,15.582,18.645,36.29,38.185,45.862,90.724,151.237,181.948,362.897
221,14.312,15.65,18.727,36.455,38.356,46.068,91.137,151.922,182.773,364.546
222,14.375,15.718,18.81,36.62,38.528,46.274,91.549,152.607,183.598,366.196
223,14.438,15.786,18.892,36.785,38.699,46.481,91.961,153.292,184.423,367.845
224,14.5,15.855,18.975,36.949,38.87,46.687,92.374,153.977,185.247,369.495
225,14.562,15.923,19.057,37.114,39.041,46.893,92.786,154.662,186.072,371.144
226,14.625,15.991,19.14,37.279,39.213,47.099,93.198,155.348,186.897,372.794
227,14.688,16.06,19.222,37.444,39.384,47.305,93.611,156.033,187.722,374.443
228,14.75,16.128,19.305,37.609,39.555,47.512,94.023,156.718,188.546,376.093
229,14.812,16.196,19.387,37.774,39.727,47.718,94.436,157.403,189.371,377.742
230,14.875,16.264,19.47,37.939,39.898,47.924,94.848,158.088,190.196,379.392
231,14.938,16.333,19.552,38.104,40.069,48.13,95.26,158.773,191.021,381.042
232,15.0,16.401,19.635,38.269,40.24,48.336,95.673,159.459,191.846,382.691
233,15.062,16.469,19.717,38.434,40.412,48.543,96.085,160.144,192.67,384.341
234,15.125,16.537,19.8,38.599,40.583,48.749,96.498,160.829,193.495,385.99
235,15.188,16.606,19.882,38.764,40.754,48.955,96.91,161.514,194.32,387.64
236,15.25,16.674,19.964,38.929,40.925,49.161,97.322,162.199,195.145,389.289
237,15.312,16.743,20.047,39.094,41.097,49.367,97.735,162.884,195.969,390.939
238,15.375,16.812,20.129,39.259,41.268,49.574,98.147,163.57,196.794,392.588
239,15.438,16.88,20.212,39.424,41.439,49.78,98.559,164.255,197.619,394.238
240,15.5,16.949,20.294,39.589,41.611,49.986,98.972,164.94,198.444,395.887
241,15.562,17.017,20.377,39.754,41.782,50.192,99.384,165.625,199.268,397.537
242,15.625,17.086,20.459,39.919,41.953,50.398,99.797,166.31,200.093,399.186
243,15.688,17.154,20.542,40.084,42.124,50.604,100.209,166.995,200.918,400.836
244,15.75,17.223,20.624,40.249,42.296,50.811,100.621,167.681,201.743,402.485
245,15.812,17.291,20.707,40.413,42.467,51.017,101.034,168.366,202.567,404.135
246,15.875,17.36,20.789,40.578,42.638,51.223,101.446,169.051,203.392,405.784
247,15.938,17.428,20.872,40.743,42.81,51.429,101.859,169.736,204.217,407.434
248,16.0,17.497,20.954,40.908,42.981,51.635,102.271,170.421,205.042,409.084
249,16.062,17.565,21.037,41.073,43.152,51.842,102.683,171.106,205.867,410.733
250,16.125,17.634,21.119,41.238,43.323,52.048,103.096,171.792,206.691,412.383
251,16.188,17.702,21.202,41.403,43.495,52.254,103.508,172.477,207.516,414.032
252,16.25,17.771,21.284,41.568,43.666,52.46,103.92,173.162,208.341,415.682
253,16.312,17.839,21.367,41.733,43.837,52.666,104.333,173.847,209.166,417.331
254,16.375,17.908,21.449,41.898,44.008,52.873,104.745,174.532,209.99,418.981
255,16.438,17.976,21.532,42.063,44.18,53.079,105.158,175.217,210.815,420.63
256,16.5,18.045,21.614,42.228,44.351,53.285,105.57,175.903,211.64,422.28
257,16.562,18.113,21.696,42.393,44.522,53.491,105.982,176.588,212.465,423.929
258,16.625,18.182,21.779,42.558,44.694,53.697,106.395,177.273,213.289,425.579
259,16.688,18.25,21.861,42.723,44.865,53.904,106.807,177.958,214.114,427.228
260,16.75,18.319,21.944,42.888,45.036,54.11,107.219,178.643,214.939,428.878
261,16.812,18.387,22.026,43.053,45.207,54.316,107.632,179.328,215.764,430.527
262,16.875,18.455,22.109,43.218,45.379,54.522,108.044,180.014,216.588,432.177
263,16.938,18.524,22.191,43.383,45.55,54.728,108.457,180.699,217.413,433.826
264,17.0,18.592,22.274,43.548,45.721,54.935,108.869,181.384,218.238,435.476
265,17.062,18.661,22.356,43.713,45.893,55.141,109.281,182.069,219.063,437.126
266,17.125,18.729,22.439,43.878,46.064,55.347,109.694,182.754,219.888,438.775
267,17.188,18.798,22.521,44.042,46.235,55.553,110.106,183.439,220.712,440.425
268,17.25,18.866,22.604,44.207,46.406,55.759,110.519,184.125,221.537,442.074
269,17.312,18.935,22.686,44.372,46.578,55.965,110.931,184.81,222.362,443.724
270,17.375,19.003,22.769,44.537,46.749,56.172,111.343,185.495,223.187,445.373
271,17.438,19.072,22.851,44.702,46.92,56.378,111.756,186.18,224.011,447.023
272,17.5,19.14,22.934,44.867,47.091,56.584,112.168,186.865,224.836,448.672
273,17.562,19.209,23.016,45.032,47.263,56.79,112.58,187.55,225.661,450.322
274,17.625,19.277,23.099,45.197,47.434,56.996,112.993,188.236,226.486,451.971
275,17.688,19.346,23.181,45.362,47.605,57.203,113.405,188.921,227.31,453.621
276,17.75,19.414,23.264,45.527,47.777,57.409,113.818,189.606,228.135,455.27
277,17.812,19.483,23.346,45.692,47.948,57.615,114.23,190.291,228.96,456.92
278,17.875,19.551,23.428,45.857,48.119,57.821,114.642,190.976,229.785,458.569
279,17.938,19.62,23.511,46.022,48.29,58.027,115.055,191.661,230.609,460.219
280,18.0,19.688,23.593,46.187,48.462,58.234,115.467,192.346,231.434,461.869
281,18.062,19.757,23.676,46.352,48.633,58.44,115.88,193.032,232.259,463.518
282,18.125,19.825,23.758,46.517,48.804,58.646,116.292,193.717,233.084,465.168
283,18.188,19.894,23.841,46.682,48.975,58.852,116.704,194.402,233.909,466.817
284,18.25,19.962,23.923,46.847,49.147,59.058,117.117,195.087,234.733,468.467
285,18.312,20.031,24.006,47.012,49.318,59.265,117.529,195.772,235.558,470.116
286,18.375,20.099,24.088,47.177,49.489,59.471,117.941,196.457,236.383,471.766
287,18.438,20.168,24.171,47.342,49.661,59.677,118.354,197.143,237.208,473.415
288,18.5,20.236,24.253,47.506,49.832,59.883,118.766,197.828,238.032,475.065
289,18.562,20.305,24.336,47.671,50.003,60.089,119.179,198.513,238.857,476.714
290,18.625,20.373,24.418,47.836,50.175,60.295,119.591,199.198,239.682,478.364
291,18.688,20.442,24.501,48.001,50.346,60.502,120.003,199.883,240.507,480.013
292,18.75,20.51,24.583,48.166,50.517,60.708,120.416,200.568,241.331,481.663
293,18.812,20.579,24.666,48.331,50.688,60.914,120.828,201.254,242.156,483.312
294,18.875,20.647,24.748,48.496,50.86,61.12,121.24,201.939,242.981,484.962
295,18.938,20.716,24.831,48.661,51.031,61.326,121.653,202.624,243.806,486.611
296,19.0,20.784,24.913,48.826,51.202,61.533,122.065,203.309,244.63,488.261
297,19.062,20.853,24.996,48.991,51.374,61.739,122.478,203.994,245.455,489.911
298,19.125,20.921,25.078,49.156,51.545,61.945,122.89,204.679,246.28,491.56
299,19.188,20.99,25.16,49.321,51.716,62.151,123.302,205.365,247.105,493.21
300,19.25,21.058,25.243,49.486,51.887,62.357,123.715,206.05,247.93,494.859


==> csv_data/dp_vs_whittle_aoi.csv <==
N_devices,SAOITHE_DP_AoI,SAOITHE_Whittle_AoI
1,3.45,3.5
2,3.46,3.49
3,3.46,3.48
4,3.46,3.48
5,3.47,3.48
6,3.49,3.49


==> csv_data/pareto_aoi_carbon_N10.csv <==
N,kappa_RR_gCO2eq,kappa_SAOITHE_gCO2eq,AoI_SAOITHE_RR,AoI_Random
10,0.065981,0.062387,1.125,1.25
10,0.065386,0.061701,1.130694,1.261388
10,0.064795,0.061022,1.13644,1.27288
10,0.06421,0.06035,1.142239,1.284477
10,0.06363,0.059684,1.14809,1.296179
10,0.063056,0.059025,1.153994,1.307989
10,0.062487,0.058372,1.159953,1.319905
10,0.061923,0.057724,1.165965,1.33193
10,0.061363,0.057093,1.172033,1.344065
10,0.060809,0.05647,1.178155,1.35631
10,0.06026,0.055853,1.184334,1.368667
10,0.059716,0.055243,1.190568,1.381137
10,0.059177,0.054639,1.19686,1.39372
10,0.058643,0.054044,1.203209,1.406417
10,0.058114,0.053459,1.209615,1.419231
10,0.057589,0.052884,1.21608,1.432161
10,0.057069,0.052319,1.222604,1.445209
10,0.056554,0.05176,1.229188,1.458375
10,0.056043,0.05121,1.235831,1.471662
10,0.055537,0.050665,1.242535,1.48507
10,0.055036,0.050127,1.2493,1.4986
10,0.054539,0.049627,1.256127,1.512253
10,0.054046,0.049135,1.263015,1.526031
10,0.053558,0.048647,1.269967,1.539934
10,0.053075,0.048165,1.276982,1.553964
10,0.052596,0.04769,1.284061,1.568121
10,0.052121,0.047219,1.291204,1.582408
10,0.05165,0.046753,1.298412,1.596824
10,0.051184,0.046292,1.305686,1.611373
10,0.050722,0.045835,1.313027,1.626053
10,0.050264,0.045386,1.320434,1.640868
10,0.04981,0.044941,1.327908,1.655817
10,0.04936,0.044501,1.335451,1.670902
10,0.048915,0.044065,1.343063,1.686125
10,0.048473,0.043633,1.350744,1.701487
10,0.048036,0.043205,1.358494,1.716989
10,0.047602,0.042782,1.366316,1.732632
10,0.047172,0.042362,1.374208,1.748417
10,0.046746,0.041948,1.382173,1.764346
10,0.046324,0.041536,1.39021,1.78042
10,0.045906,0.041129,1.398321,1.796641
10,0.045491,0.040726,1.406505,1.81301
10,0.045081,0.040326,1.414764,1.829527
10,0.044674,0.03993,1.423098,1.846196
10,0.04427,0.039539,1.431508,1.863016
10,0.043871,0.039151,1.439994,1.879989
10,0.043475,0.038767,1.448558,1.897117
10,0.043082,0.038386,1.4572,1.914401
10,0.042693,0.03801,1.465921,1.931842
10,0.042308,0.037638,1.474721,1.949442
10,0.041926,0.03727,1.483602,1.967203
10,0.041547,0.036905,1.492563,1.985126
10,0.041172,0.036543,1.501606,2.003211
10,0.0408,0.036186,1.510731,2.021462
10,0.040432,0.035831,1.519939,2.039879
10,0.040067,0.035481,1.529232,2.058463
10,0.039705,0.035135,1.538609,2.077217
10,0.039347,0.034791,1.548071,2.096142
10,0.038992,0.034452,1.55762,2.115239
10,0.03864,0.034115,1.567255,2.13451
10,0.038291,0.033781,1.576979,2.153957
10,0.037945,0.033451,1.58679,2.173581
10,0.037602,0.033123,1.596692,2.193384
10,0.037263,0.032799,1.606683,2.213367
10,0.036927,0.032478,1.616766,2.233532
10,0.036593,0.03216,1.62694,2.253881
10,0.036263,0.031845,1.637208,2.274415
10,0.035935,0.031532,1.647568,2.295137
10,0.035611,0.031223,1.658023,2.316047
10,0.035289,0.030916,1.668574,2.337147
10,0.034971,0.030612,1.67922,2.35844
10,0.034655,0.030312,1.689964,2.379927
10,0.034342,0.030014,1.700805,2.40161
10,0.034032,0.029721,1.711745,2.42349
10,0.033725,0.02943,1.722785,2.445569
10,0.03342,0.029142,1.733925,2.46785
10,0.033119,0.028857,1.745167,2.490334
10,0.03282,0.028575,1.756511,2.513022
10,0.032523,0.028296,1.767959,2.535918
10,0.03223,0.028022,1.779511,2.559021
10,0.031939,0.02775,1.791168,2.582336
10,0.03165,0.02748,1.802931,2.605862
10,0.031365,0.027213,1.814802,2.629604
10,0.031081,0.026949,1.82678,2.653561
10,0.030801,0.026688,1.838868,2.677737
10,0.030523,0.026429,1.851066,2.702132
10,0.030247,0.026174,1.863375,2.726751
10,0.029974,0.02592,1.875797,2.751593
10,0.029703,0.025669,1.888331,2.776662
10,0.029435,0.02542,1.900979,2.801959
10,0.02917,0.025173,1.913743,2.827487
10,0.028906,0.02493,1.926623,2.853247
10,0.028645,0.024688,1.939621,2.879242
10,0.028387,0.024449,1.952737,2.905473
10,0.02813,0.024213,1.965972,2.931944
10,0.027876,0.023979,1.979328,2.958656
10,0.027625,0.023747,1.992806,2.985611
10,0.027375,0.023518,2.006406,3.012812
10,0.027128,0.023293,2.02013,3.040261
10,0.026883,0.02307,2.03398,3.067959
10,0.02664,0.022848,2.047955,3.09591
10,0.0264,0.022629,2.062058,3.124116
10,0.026162,0.022412,2.076289,3.152579
10,0.025925,0.022196,2.09065,3.181301
10,0.025691,0.021984,2.105142,3.210284
10,0.025459,0.021773,2.119766,3.239532
10,0.02523,0.021565,2.134523,3.269046
10,0.025002,0.021359,2.149415,3.29883
10,0.024776,0.021158,2.164442,3.328884
10,0.024552,0.02096,2.179606,3.359212
10,0.024331,0.020765,2.194908,3.389817
10,0.024111,0.020572,2.21035,3.4207
10,0.023893,0.02038,2.225932,3.451865
10,0.023678,0.020191,2.241657,3.483314
10,0.023464,0.020004,2.257524,3.515049
10,0.023252,0.019818,2.273537,3.547073
10,0.023042,0.019634,2.289695,3.579389
10,0.022834,0.019451,2.306,3.612
10,0.022628,0.019271,2.322454,3.644907
10,0.022424,0.019091,2.339057,3.678115
10,0.022221,0.018914,2.355812,3.711625
10,0.022021,0.018739,2.37272,3.74544
10,0.021822,0.018565,2.389782,3.779563
10,0.021625,0.018393,2.406999,3.813998
10,0.021429,0.018223,2.424373,3.848746
10,0.021236,0.018054,2.441905,3.88381
10,0.021044,0.017887,2.459597,3.919194
10,0.020854,0.017721,2.47745,3.9549
10,0.020666,0.017557,2.495466,3.990932
10,0.020479,0.017394,2.513646,4.027292
10,0.020295,0.017233,2.531992,4.063983
10,0.020111,0.017073,2.550504,4.101009
10,0.01993,0.016915,2.569186,4.138371
10,0.01975,0.016758,2.588037,4.176075
10,0.019571,0.016603,2.607061,4.214121
10,0.019395,0.016449,2.626257,4.252515
10,0.01922,0.016296,2.645629,4.291258
10,0.019046,0.016145,2.665177,4.330354
10,0.018874,0.015995,2.684903,4.369806
10,0.018704,0.015847,2.704809,4.409618
10,0.018535,0.0157,2.724896,4.449792
10,0.018368,0.015554,2.745166,4.490333
10,0.018202,0.01541,2.765621,4.531242
10,0.018037,0.015267,2.786262,4.572525
10,0.017875,0.015126,2.807092,4.614184
10,0.017713,0.014986,2.828111,4.656222
10,0.017553,0.014847,2.849321,4.698643
10,0.017395,0.014709,2.870725,4.74145
10,0.017238,0.014573,2.892324,4.784648
10,0.017082,0.014438,2.91412,4.828239
10,0.016928,0.014305,2.936114,4.872228
10,0.016775,0.014172,2.958308,4.916617
10,0.016624,0.014041,2.980705,4.96141
10,0.016474,0.013911,3.003306,5.006612
10,0.016325,0.013783,3.026113,5.052225
10,0.016177,0.013655,3.049127,5.098254
10,0.016031,0.013529,3.072351,5.144703
10,0.015887,0.013404,3.095787,5.191574
10,0.015743,0.01328,3.119436,5.238873
10,0.015601,0.013157,3.143301,5.286602
10,0.01546,0.013035,3.167383,5.334766
10,0.015321,0.012915,3.191685,5.38337
10,0.015182,0.012795,3.216208,5.432415
10,0.015045,0.012677,3.240954,5.481908
10,0.014909,0.012559,3.265926,5.531852
10,0.014775,0.012443,3.291125,5.582251
10,0.014641,0.012328,3.316554,5.633108
10,0.014509,0.012214,3.342215,5.68443
10,0.014378,0.012101,3.368109,5.736218
10,0.014248,0.011989,3.394239,5.788479
10,0.01412,0.011878,3.420608,5.841216
10,0.013992,0.011768,3.447216,5.894433
10,0.013866,0.011659,3.474067,5.948135
10,0.013741,0.011552,3.501163,6.002326
10,0.013617,0.011445,3.528506,6.057011
10,0.013494,0.01134,3.556097,6.112194
10,0.013372,0.011235,3.58394,6.16788
10,0.013251,0.011131,3.612037,6.224074
10,0.013132,0.011029,3.64039,6.280779
10,0.013013,0.010927,3.669,6.338001
10,0.012896,0.010826,3.697872,6.395744
10,0.012779,0.010727,3.727007,6.454013
10,0.012664,0.010629,3.756407,6.512814
10,0.012549,0.010531,3.786075,6.572149
10,0.012436,0.010435,3.816013,6.632026
10,0.012324,0.010339,3.846224,6.692448
10,0.012213,0.010244,3.87671,6.75342
10,0.012102,0.01015,3.907474,6.814948
10,0.011993,0.010057,3.938518,6.877037
10,0.011885,0.009965,3.969846,6.939691
10,0.011777,0.009874,4.001458,7.002916
10,0.011671,0.009783,4.033359,7.066717
10,0.011566,0.009694,4.06555,7.131099
10,0.011461,0.009605,4.098034,7.196068
10,0.011358,0.009517,4.130814,7.261629
10,0.011255,0.009429,4.163894,7.327787
10,0.011154,0.009343,4.197274,7.394548
10,0.011053,0.009258,4.230958,7.461917
10,0.010953,0.009173,4.26495,7.5299
10,0.010854,0.009089,4.299251,7.598502
10,0.010756,0.009006,4.333865,7.667729
10,0.010659,0.008924,4.368793,7.737587
10,0.010563,0.008842,4.404041,7.808081
10,0.010468,0.008761,4.439609,7.879218
10,0.010373,0.008681,4.475501,7.951003
10,0.010279,0.008602,4.511721,8.023441
10,0.010187,0.008523,4.54827,8.09654
10,0.010095,0.008445,4.585152,8.170305
10,0.010004,0.008368,4.622371,8.244741
10,0.009913,0.008292,4.659928,8.319856
10,0.009824,0.008216,4.697828,8.395655
10,0.009735,0.008141,4.736072,8.472145
10,0.009647,0.008067,4.774666,8.549332
10,0.00956,0.007993,4.813611,8.627221
10,0.009474,0.00792,4.85291,8.705821
10,0.009388,0.007848,4.892568,8.785136
10,0.009303,0.007777,4.932587,8.865175
10,0.009219,0.007706,4.972971,8.945942
10,0.009136,0.007636,5.013723,9.027445
10,0.009054,0.007567,5.054846,9.109691
10,0.008972,0.007498,5.096343,9.192686
10,0.008891,0.00743,5.138219,9.276437
10,0.008811,0.007363,5.180476,9.360952
10,0.008731,0.007296,5.223118,9.446236
10,0.008652,0.007229,5.266149,9.532297
10,0.008574,0.007164,5.309571,9.619142
10,0.008497,0.007099,5.353389,9.706779
10,0.00842,0.007034,5.397607,9.795214
10,0.008344,0.00697,5.442227,9.884454
10,0.008269,0.006907,5.487254,9.974508
10,0.008194,0.006844,5.532691,10.065382
10,0.00812,0.006782,5.578542,10.157084
10,0.008047,0.00672,5.624811,10.249622
10,0.007974,0.006659,5.671501,10.343002
10,0.007902,0.006599,5.718617,10.437234
10,0.007831,0.006539,5.766162,10.532323
10,0.00776,0.006479,5.81414,10.62828
10,0.00769,0.006421,5.862555,10.72511
10,0.007621,0.006362,5.911411,10.822823
10,0.007552,0.006305,5.960713,10.921425
10,0.007484,0.006247,6.010463,11.020926
10,0.007416,0.006191,6.060667,11.121334
10,0.007349,0.006135,6.111328,11.222657
10,0.007283,0.006079,6.162451,11.324902
10,0.007217,0.006024,6.21404,11.428079
10,0.007152,0.005969,6.266098,11.532196
10,0.007087,0.005915,6.318631,11.637262
10,0.007023,0.005861,6.371642,11.743285
10,0.00696,0.005808,6.425137,11.850274
10,0.006897,0.005755,6.479119,11.958237
10,0.006835,0.005703,6.533592,12.067184
10,0.006773,0.005651,6.588562,12.177124
10,0.006712,0.0056,6.644033,12.288065
10,0.006651,0.005549,6.700009,12.400017
10,0.006591,0.005499,6.756495,12.512989
10,0.006532,0.005449,6.813495,12.626991
10,0.006473,0.005399,6.871015,12.742031
10,0.006414,0.00535,6.929059,12.858119
10,0.006356,0.005302,6.987632,12.975264
10,0.006299,0.005254,7.046739,13.093477
10,0.006242,0.005206,7.106384,13.212767
10,0.006186,0.005159,7.166572,13.333144
10,0.00613,0.005112,7.227309,13.454617
10,0.006075,0.005065,7.288599,13.577197
10,0.00602,0.005019,7.350447,13.700894
10,0.005965,0.004974,7.412859,13.825718
10,0.005912,0.004929,7.47584,13.951679
10,0.005858,0.004884,7.539394,14.078788
10,0.005805,0.00484,7.603527,14.207055
10,0.005753,0.004796,7.668245,14.33649
10,0.005701,0.004752,7.733552,14.467104
10,0.005649,0.004709,7.799454,14.598909
10,0.005598,0.004667,7.865957,14.731914
10,0.005548,0.004624,7.933066,14.866131
10,0.005498,0.004582,8.000786,15.001571
10,0.005448,0.004541,8.069123,15.138245
10,0.005399,0.0045,8.138082,15.276164
10,0.00535,0.004459,8.20767,15.41534
10,0.005302,0.004418,8.277892,15.555783
10,0.005254,0.004378,8.348753,15.697506
10,0.005207,0.004339,8.42026,15.840521
10,0.00516,0.004299,8.492419,15.984838
10,0.005113,0.00426,8.565235,16.13047
10,0.005067,0.004222,8.638714,16.277429
10,0.005021,0.004183,8.712863,16.425727
10,0.004976,0.004145,8.787688,16.575375
10,0.004931,0.004108,8.863194,16.726388
10,0.004886,0.00407,8.939388,16.878776
10,0.004842,0.004034,9.016276,17.032552
10,0.004799,0.003997,9.093865,17.187729
10,0.004755,0.003961,9.17216,17.344321
10,0.004712,0.003925,9.251169,17.502338
10,0.00467,0.003889,9.330898,17.661796
10,0.004628,0.003854,9.411353,17.822706
10,0.004586,0.003819,9.492541,17.985082
10,0.004544,0.003784,9.574469,18.148938
10,0.004503,0.00375,9.657143,18.314286
10,0.004463,0.003716,9.74057,18.481141
10,0.004422,0.003682,9.824758,18.649516
10,0.004383,0.003649,9.909712,18.819425
10,0.004343,0.003616,9.995441,18.990882
10,0.004304,0.003583,10.08195,19.163901
10,0.004265,0.00355,10.169248,19.338496
10,0.004226,0.003518,10.257341,19.514682
10,0.004188,0.003486,10.346237,19.692473
10,0.00415,0.003455,10.435942,19.871884
10,0.004113,0.003423,10.526465,20.05293
10,0.004076,0.003392,10.617812,20.235625
10,0.004039,0.003362,10.709992,20.419984
10,0.004003,0.003331,10.803012,20.606023
10,0.003966,0.003301,10.896879,20.793757
10,0.003931,0.003271,10.991601,20.983201
10,0.003895,0.003242,11.087186,21.174372
10,0.00386,0.003212,11.183642,21.367284
10,0.003825,0.003183,11.280977,21.561953
10,0.003791,0.003154,11.379198,21.758396
10,0.003756,0.003126,11.478315,21.956629
10,0.003722,0.003097,11.578334,22.156668
10,0.003689,0.003069,11.679265,22.358529
10,0.003656,0.003041,11.781115,22.56223
10,0.003623,0.003014,11.883893,22.767786
10,0.00359,0.002987,11.987608,22.975215
10,0.003557,0.00296,12.092267,23.184534
10,0.003525,0.002933,12.19788,23.39576
10,0.003493,0.002906,12.304455,23.60891
10,0.003462,0.00288,12.412001,23.824002
10,0.003431,0.002854,12.520527,24.041054
10,0.0034,0.002828,12.630042,24.260083
10,0.003369,0.002802,12.740554,24.481108
10,0.003339,0.002777,12.852073,24.704147
10,0.003308,0.002752,12.964609,24.929217
10,0.003279,0.002727,13.078169,25.156338
10,0.003249,0.002702,13.192764,25.385528
10,0.00322,0.002678,13.308403,25.616807
10,0.003191,0.002653,13.425096,25.850192
10,0.003162,0.002629,13.542852,26.085704
10,0.003133,0.002606,13.661681,26.323361
10,0.003105,0.002582,13.781592,26.563184
10,0.003077,0.002559,13.902596,26.805191
10,0.003049,0.002535,14.024702,27.049404
10,0.003022,0.002512,14.14792,27.295841
10,0.002994,0.00249,14.272262,27.544523
10,0.002967,0.002467,14.397736,27.795471
10,0.00294,0.002445,14.524353,28.048706
10,0.002914,0.002423,14.652124,28.304247
10,0.002888,0.002401,14.781059,28.562117
10,0.002862,0.002379,14.911168,28.822336
10,0.002836,0.002357,15.042463,29.084926
10,0.00281,0.002336,15.174954,29.349908
10,0.002785,0.002315,15.308652,29.617305
10,0.00276,0.002294,15.443569,29.887137
10,0.002735,0.002273,15.579714,30.159428
10,0.00271,0.002252,15.7171,30.434199
10,0.002686,0.002232,15.855737,30.711474
10,0.002661,0.002212,15.995638,30.991275
10,0.002637,0.002192,16.136813,31.273626
10,0.002613,0.002172,16.279274,31.558548
10,0.00259,0.002152,16.423033,31.846067
10,0.002566,0.002133,16.568102,32.136205
10,0.002543,0.002113,16.714493,32.428986
10,0.00252,0.002094,16.862217,32.724435
10,0.002498,0.002075,17.011288,33.022575
10,0.002475,0.002057,17.161716,33.323432
10,0.002453,0.002038,17.313515,33.627029
10,0.002431,0.00202,17.466696,33.933393
10,0.002409,0.002001,17.621274,34.242548
10,0.002387,0.001983,17.77726,34.554519
10,0.002365,0.001965,17.934666,34.869333
10,0.002344,0.001948,18.093507,35.187015
10,0.002323,0.00193,18.253795,35.507591
10,0.002302,0.001913,18.415544,35.831087
10,0.002281,0.001895,18.578766,36.157531
10,0.00226,0.001878,18.743475,36.48695
10,0.00224,0.001861,18.909684,36.819369
10,0.00222,0.001844,19.077408,37.154817
10,0.0022,0.001828,19.24666,37.493321
10,0.00218,0.001811,19.417454,37.834909
10,0.00216,0.001795,19.589804,38.179609
10,0.002141,0.001779,19.763725,38.527449
10,0.002121,0.001763,19.939229,38.878459
10,0.002102,0.001747,20.116333,39.232666
10,0.002083,0.001731,20.295051,39.590101
10,0.002064,0.001715,20.475396,39.950792
10,0.002046,0.0017,20.657385,40.314769
10,0.002027,0.001684,20.841031,40.682062
10,0.002009,0.001669,21.026351,41.052702
10,0.001991,0.001654,21.213359,41.426718
10,0.001973,0.001639,21.402071,41.804142
10,0.001955,0.001624,21.592502,42.185004
10,0.001937,0.00161,21.784668,42.569336
10,0.00192,0.001595,21.978585,42.95717
10,0.001903,0.001581,22.174269,43.348537
10,0.001885,0.001567,22.371735,43.74347
10,0.001868,0.001552,22.571,44.142001
10,0.001852,0.001538,22.772081,44.544163
10,0.001835,0.001524,22.974994,44.949988
10,0.001818,0.001511,23.179756,45.359511
10,0.001802,0.001497,23.386383,45.772765
10,0.001786,0.001483,23.594892,46.189784
10,0.001769,0.00147,23.805301,46.610603
10,0.001754,0.001457,24.017627,47.035255
10,0.001738,0.001444,24.231888,47.463776
10,0.001722,0.001431,24.448101,47.896201
10,0.001706,0.001418,24.666283,48.332566
10,0.001691,0.001405,24.886453,48.772906
10,0.001676,0.001392,25.108629,49.217259
10,0.001661,0.00138,25.33283,49.665659
10,0.001646,0.001367,25.559072,50.118145
10,0.001631,0.001355,25.787377,50.574753
10,0.001616,0.001343,26.017761,51.035521
10,0.001601,0.00133,26.250244,51.500487
10,0.001587,0.001318,26.484845,51.969689
10,0.001573,0.001307,26.721583,52.443166
10,0.001558,0.001295,26.960478,52.920957
10,0.001544,0.001283,27.20155,53.403101
10,0.00153,0.001271,27.444818,53.889637
10,0.001517,0.00126,27.690303,54.380606
10,0.001503,0.001249,27.938024,54.876048
10,0.001489,0.001237,28.188002,55.376003
10,0.001476,0.001226,28.440257,55.880514
10,0.001463,0.001215,28.69481,56.389621
10,0.001449,0.001204,28.951683,56.903366
10,0.001436,0.001193,29.210896,57.421792
10,0.001423,0.001182,29.472471,57.944941
10,0.001411,0.001172,29.736428,58.472856
10,0.001398,0.001161,30.002791,59.005581
10,0.001385,0.001151,30.27158,59.54316
10,0.001373,0.00114,30.542818,60.085636
10,0.00136,0.00113,30.816527,60.633054
10,0.001348,0.00112,31.09273,61.18546
10,0.001336,0.00111,31.371449,61.742898
10,0.001324,0.0011,31.652708,62.305415
10,0.001312,0.00109,31.936529,62.873057
10,0.0013,0.00108,32.222935,63.445871
10,0.001288,0.00107,32.511952,64.023903
10,0.001277,0.001061,32.803601,64.607202
10,0.001265,0.001051,33.097907,65.195814
10,0.001254,0.001041,33.394895,65.78979
10,0.001242,0.001032,33.694588,66.389177
10,0.001231,0.001023,33.997012,66.994024
10,0.00122,0.001014,34.302191,67.604382
10,0.001209,0.001004,34.610151,68.220301
10,0.001198,0.000995,34.920916,68.841832
10,0.001187,0.000986,35.234512,69.469025
10,0.001177,0.000977,35.550966,70.101932
10,0.001166,0.000969,35.870302,70.740605
10,0.001155,0.00096,36.192548,71.385097
10,0.001145,0.000951,36.51773,72.03546
10,0.001135,0.000943,36.845875,72.691749
10,0.001124,0.000934,37.177009,73.354017
10,0.001114,0.000926,37.511159,74.022319
10,0.001104,0.000917,37.848355,74.696709
10,0.001094,0.000909,38.188622,75.377244
10,0.001084,0.000901,38.531989,76.063979
10,0.001075,0.000893,38.878485,76.75697
10,0.001065,0.000885,39.228137,77.456275
10,0.001055,0.000877,39.580975,78.161951
10,0.001046,0.000869,39.937028,78.874056
10,0.001036,0.000861,40.296324,79.592648
10,0.001027,0.000853,40.658894,80.317788
10,0.001018,0.000845,41.024767,81.049534
10,0.001008,0.000838,41.393974,81.787947
10,0.000999,0.00083,41.766544,82.533087
10,0.00099,0.000823,42.142508,83.285016
10,0.000981,0.000815,42.521898,84.043796
10,0.000972,0.000808,42.904744,84.809488
10,0.000964,0.000801,43.291078,85.582157
10,0.000955,0.000793,43.680932,86.361864
10,0.000946,0.000786,44.074338,87.148676
10,0.000938,0.000779,44.471328,87.942656
10,0.000929,0.000772,44.871935,88.743869
10,0.000921,0.000765,45.276191,89.552383
10,0.000913,0.000758,45.684131,90.368262
10,0.000904,0.000751,46.095787,91.191574
10,0.000896,0.000745,46.511194,92.022387
10,0.000888,0.000738,46.930385,92.86077
10,0.00088,0.000731,47.353395,93.70679
10,0.000872,0.000725,47.780259,94.560519
10,0.000864,0.000718,48.211013,95.422025
10,0.000857,0.000712,48.64569,96.291381
10,0.000849,0.000705,49.084328,97.168657
10,0.000841,0.000699,49.526962,98.053925
10,0.000834,0.000692,49.973629,98.947258
10,0.000826,0.000686,50.424365,99.848731
10,0.000819,0.00068,50.879208,100.758416
10,0.000811,0.000674,51.338195,101.67639
10,0.000804,0.000668,51.801363,102.602726
10,0.000797,0.000662,52.268751,103.537502
10,0.000789,0.000656,52.740397,104.480795
10,0.000782,0.00065,53.216341,105.432681
10,0.000775,0.000644,53.69662,106.39324
10,0.000768,0.000638,54.181275,107.36255
10,0.000761,0.000632,54.670346,108.340691
10,0.000754,0.000627,55.163872,109.327744
10,0.000748,0.000621,55.661895,110.323789
10,0.000741,0.000615,56.164455,111.328909
10,0.000734,0.00061,56.671593,112.343186
10,0.000728,0.000604,57.183352,113.366704
10,0.000721,0.000599,57.699774,114.399547
10,0.000714,0.000594,58.2209,115.4418
10,0.000708,0.000588,58.746774,116.493548
10,0.000702,0.000583,59.277439,117.554878
10,0.000695,0.000578,59.812939,118.625878
10,0.000689,0.000572,60.353318,119.706635
10,0.000683,0.000567,60.898619,120.797239
10,0.000677,0.000562,61.448889,121.897779
10,0.00067,0.000557,62.004172,123.008345
10,0.000664,0.000552,62.564515,124.129029
10,0.000658,0.000547,63.129962,125.259924
10,0.000652,0.000542,63.700561,126.401121
10,0.000647,0.000537,64.276358,127.552716
10,0.000641,0.000532,64.857401,128.714802
10,0.000635,0.000528,65.443738,129.887476
10,0.000629,0.000523,66.035417,131.070833
10,0.000624,0.000518,66.632486,132.264972
10,0.000618,0.000513,67.234995,133.46999
10,0.000612,0.000509,67.842993,134.685987
10,0.000607,0.000504,68.456531,135.913062
10,0.000601,0.0005,69.075658,137.151316
10,0.000596,0.000495,69.700426,138.400852
10,0.000591,0.000491,70.330886,139.661772
10,0.000585,0.000486,70.96709,140.934179
10,0.00058,0.000482,71.60909,142.218179
10,0.000575,0.000477,72.256939,143.513877
10,0.00057,0.000473,72.91069,144.82138
10,0.000564,0.000469,73.570398,146.140795
10,0.000559,0.000465,74.236115,147.472231
10,0.000554,0.00046,74.907898,148.815796
10,0.000549,0.000456,75.585802,150.171603
10,0.000544,0.000452,76.269881,151.539762
10,0.000539,0.000448,76.960193,152.920385
10,0.000534,0.000444,77.656794,154.313587
10,0.00053,0.00044,78.359741,155.719482
10,0.000525,0.000436,79.069093,157.138186
10,0.00052,0.000432,79.784907,158.569815
10,0.000515,0.000428,80.507243,160.014487
10,0.000511,0.000424,81.23616,161.47232
10,0.000506,0.00042,81.971718,162.943436
10,0.000502,0.000417,82.713977,164.427954
10,0.000497,0.000413,83.462999,165.925998
10,0.000493,0.000409,84.218845,167.437689
10,0.000488,0.000406,84.981576,168.963153
10,0.000484,0.000402,85.751257,170.502515
10,0.000479,0.000398,86.527951,172.055901
10,0.000475,0.000395,87.31172,173.62344
10,0.000471,0.000391,88.10263,175.20526
10,0.000466,0.000388,88.900746,176.801491
10,0.000462,0.000384,89.706133,178.412265
10,0.000458,0.000381,90.518857,180.037714
10,0.000454,0.000377,91.338986,181.677973
10,0.00045,0.000374,92.166587,183.333175
10,0.000446,0.00037,93.001728,185.003456
10,0.000442,0.000367,93.844478,186.688956
10,0.000438,0.000364,94.694905,188.389811
10,0.000434,0.00036,95.553081,190.106162
10,0.00043,0.000357,96.419075,191.83815
10,0.000426,0.000354,97.292959,193.585917
10,0.000422,0.000351,98.174804,195.349608
10,0.000418,0.000348,99.064684,197.129367
10,0.000415,0.000344,99.962671,198.925341
10,0.000411,0.000341,100.868839,200.737678
10,0.000407,0.000338,101.783263,202.566526
10,0.000403,0.000335,102.706018,204.412036
10,0.0004,0.000332,103.63718,206.274359
10,0.000396,0.000329,104.576825,208.15365
10,0.000393,0.000326,105.525031,210.050062
10,0.000389,0.000323,106.481876,211.963752
10,0.000386,0.00032,107.447438,213.894876
10,0.000382,0.000317,108.421797,215.843595
10,0.000379,0.000315,109.405034,217.810067
10,0.000375,0.000312,110.397228,219.794456
10,0.000372,0.000309,111.398461,221.796923
10,0.000368,0.000306,112.408817,223.817634
10,0.000365,0.000303,113.428377,225.856755
10,0.000362,0.000301,114.457227,227.914454
10,0.000359,0.000298,115.49545,229.990899
10,0.000355,0.000295,116.543131,232.086263
10,0.000352,0.000293,117.600358,234.200716
10,0.000349,0.00029,118.667217,236.334434
10,0.000346,0.000287,119.743795,238.487591
10,0.000343,0.000285,120.830182,240.660364
10,0.00034,0.000282,121.926467,242.852934
10,0.000337,0.00028,123.032739,245.065478
10,0.000334,0.000277,124.14909,247.298181
10,0.00033,0.000275,125.275612,249.551224
10,0.000328,0.000272,126.412397,251.824795
10,0.000325,0.00027,127.559539,254.119079
10,0.000322,0.000267,128.717133,256.434265
10,0.000319,0.000265,129.885272,258.770545
10,0.000316,0.000262,131.064054,261.128109
10,0.000313,0.00026,132.253576,263.507152
10,0.00031,0.000258,133.453935,265.90787
10,0.000307,0.000255,134.66523,268.33046
10,0.000305,0.000253,135.88756,270.775121
10,0.000302,0.000251,137.121027,273.242055
10,0.000299,0.000248,138.365732,275.731463
10,0.000296,0.000246,139.621776,278.243553
10,0.000294,0.000244,140.889264,280.778528
10,0.000291,0.000242,142.1683,283.336599
10,0.000288,0.00024,143.458988,285.917976


==> csv_data/pareto_aoi_carbon_N100.csv <==
N,kappa_RR_gCO2eq,kappa_SAOITHE_gCO2eq,AoI_SAOITHE_RR,AoI_Random
100,0.065981,0.055044,6.75,12.5
100,0.065637,0.054755,6.782776,12.565552
100,0.065295,0.054468,6.815724,12.631448
100,0.064954,0.054183,6.848845,12.697689
100,0.064615,0.053898,6.882139,12.764278
100,0.064278,0.053616,6.915608,12.831216
100,0.063943,0.053334,6.949253,12.898505
100,0.063609,0.053055,6.983074,12.966147
100,0.063277,0.052776,7.017072,13.034144
100,0.062947,0.052499,7.051248,13.102497
100,0.062619,0.052224,7.085604,13.171209
100,0.062292,0.05195,7.12014,13.240281
100,0.061967,0.051677,7.154857,13.309715
100,0.061644,0.051406,7.189757,13.379513
100,0.061322,0.051137,7.224839,13.449678
100,0.061002,0.050868,7.260105,13.52021
100,0.060684,0.050601,7.295556,13.591112
100,0.060368,0.050336,7.331193,13.662386
100,0.060053,0.050072,7.367017,13.734034
100,0.059739,0.04981,7.403029,13.806058
100,0.059428,0.049549,7.439229,13.878459
100,0.059118,0.049289,7.47562,13.95124
100,0.058809,0.049031,7.512201,14.024402
100,0.058502,0.048774,7.548974,14.097949
100,0.058197,0.048519,7.58594,14.171881
100,0.057894,0.048264,7.6231,14.2462
100,0.057592,0.048012,7.660455,14.32091
100,0.057291,0.04776,7.698005,14.396011
100,0.056992,0.04751,7.735753,14.471506
100,0.056695,0.047261,7.773699,14.547397
100,0.056399,0.047013,7.811843,14.623686
100,0.056105,0.046767,7.850188,14.700375
100,0.055812,0.046522,7.888733,14.777466
100,0.055521,0.046278,7.927481,14.854962
100,0.055232,0.046036,7.966432,14.932864
100,0.054943,0.045794,8.005587,15.011174
100,0.054657,0.045554,8.044948,15.089895
100,0.054372,0.045316,8.084514,15.169029
100,0.054088,0.045078,8.124289,15.248578
100,0.053806,0.044842,8.164272,15.328544
100,0.053525,0.044607,8.204465,15.408929
100,0.053246,0.044373,8.244868,15.489736
100,0.052968,0.044141,8.285484,15.570967
100,0.052692,0.043909,8.326312,15.652624
100,0.052417,0.043679,8.367354,15.734709
100,0.052143,0.04345,8.408612,15.817224
100,0.051871,0.043223,8.450086,15.900172
100,0.051601,0.042996,8.491778,15.983556
100,0.051332,0.042771,8.533688,16.067376
100,0.051064,0.042547,8.575818,16.151636
100,0.050797,0.042324,8.618169,16.236338
100,0.050532,0.042102,8.660742,16.321484
100,0.050269,0.041881,8.703538,16.407076
100,0.050007,0.041661,8.746559,16.493118
100,0.049746,0.041443,8.789805,16.579611
100,0.049486,0.041226,8.833278,16.666557
100,0.049228,0.04101,8.876979,16.753959
100,0.048971,0.040795,8.92091,16.841819
100,0.048716,0.040581,8.96507,16.930141
100,0.048462,0.040368,9.009463,17.018925
100,0.048209,0.040157,9.054088,17.108175
100,0.047957,0.039946,9.098947,17.197893
100,0.047707,0.039737,9.144041,17.288082
100,0.047458,0.039528,9.189372,17.378744
100,0.047211,0.039321,9.23494,17.469881
100,0.046964,0.039115,9.280748,17.561496
100,0.046719,0.03891,9.326795,17.653591
100,0.046476,0.038706,9.373085,17.746169
100,0.046233,0.038503,9.419617,17.839233
100,0.045992,0.038301,9.466393,17.932785
100,0.045752,0.0381,9.513414,18.026828
100,0.045513,0.0379,9.560682,18.121363
100,0.045276,0.037701,9.608197,18.216395
100,0.04504,0.037504,9.655962,18.311924
100,0.044805,0.037307,9.703978,18.407955
100,0.044571,0.037111,9.752245,18.50449
100,0.044339,0.036917,9.800765,18.60153
100,0.044107,0.036723,9.84954,18.69908
100,0.043877,0.03653,9.89857,18.797141
100,0.043648,0.036339,9.947858,18.895716
100,0.043421,0.036148,9.997404,18.994808
100,0.043194,0.035959,10.04721,19.09442
100,0.042969,0.03577,10.097277,19.194555
100,0.042745,0.035583,10.147607,19.295214
100,0.042522,0.035397,10.198201,19.396401
100,0.0423,0.035211,10.24906,19.498119
100,0.042079,0.035027,10.300185,19.600371
100,0.04186,0.034844,10.351579,19.703158
100,0.041641,0.034661,10.403242,19.806485
100,0.041424,0.03448,10.455177,19.910353
100,0.041208,0.0343,10.507383,20.014767
100,0.040993,0.03412,10.559864,20.119727
100,0.040779,0.033942,10.612619,20.225239
100,0.040566,0.033764,10.665652,20.331303
100,0.040355,0.033587,10.718962,20.437924
100,0.040144,0.033412,10.772552,20.545104
100,0.039935,0.033237,10.826423,20.652846
100,0.039726,0.033063,10.880576,20.761153
100,0.039519,0.03289,10.935014,20.870028
100,0.039313,0.032718,10.989737,20.979473
100,0.039108,0.032546,11.044747,21.089493
100,0.038904,0.032376,11.100045,21.20009
100,0.038701,0.032206,11.155633,21.311267
100,0.038499,0.032038,11.211513,21.423027
100,0.038298,0.03187,11.267686,21.535373
100,0.038098,0.031703,11.324154,21.648308
100,0.0379,0.031537,11.380917,21.761835
100,0.037702,0.031372,11.437979,21.875958
100,0.037505,0.031208,11.495339,21.990679
100,0.03731,0.031045,11.553001,22.106002
100,0.037115,0.030882,11.610965,22.221929
100,0.036921,0.030721,11.669232,22.338465
100,0.036729,0.03056,11.727806,22.455611
100,0.036537,0.0304,11.786686,22.573372
100,0.036346,0.030241,11.845875,22.691751
100,0.036157,0.030082,11.905375,22.81075
100,0.035968,0.029925,11.965187,22.930373
100,0.035781,0.029768,12.025312,23.050624
100,0.035594,0.029612,12.085753,23.171505
100,0.035408,0.029457,12.14651,23.293021
100,0.035224,0.029303,12.207586,23.415173
100,0.03504,0.02915,12.268983,23.537966
100,0.034857,0.028997,12.330702,23.661403
100,0.034675,0.028845,12.392744,23.785487
100,0.034494,0.028694,12.455111,23.910222
100,0.034314,0.028544,12.517806,24.035612
100,0.034135,0.028395,12.580829,24.161658
100,0.033957,0.028246,12.644183,24.288366
100,0.03378,0.028098,12.707869,24.415738
100,0.033604,0.027951,12.771889,24.543778
100,0.033429,0.027805,12.836245,24.67249
100,0.033254,0.027659,12.900938,24.801877
100,0.033081,0.027515,12.965971,24.931942
100,0.032908,0.027371,13.031345,25.062689
100,0.032736,0.027227,13.097061,25.194122
100,0.032566,0.027085,13.163122,25.326244
100,0.032396,0.026943,13.22953,25.459059
100,0.032227,0.026802,13.296285,25.592571
100,0.032059,0.026662,13.363391,25.726782
100,0.031891,0.026522,13.430849,25.861698
100,0.031725,0.026383,13.498661,25.997321
100,0.03156,0.026245,13.566828,26.133655
100,0.031395,0.026108,13.635352,26.270704
100,0.031231,0.025971,13.704236,26.408472
100,0.031068,0.025835,13.773481,26.546963
100,0.030906,0.0257,13.84309,26.68618
100,0.030745,0.025565,13.913063,26.826126
100,0.030584,0.025432,13.983403,26.966807
100,0.030425,0.025298,14.054113,27.108225
100,0.030266,0.025166,14.125193,27.250385
100,0.030108,0.025034,14.196645,27.393291
100,0.029951,0.024903,14.268473,27.536946
100,0.029795,0.024773,14.340677,27.681354
100,0.02964,0.024643,14.41326,27.82652
100,0.029485,0.024514,14.486223,27.972447
100,0.029331,0.024386,14.559569,28.119139
100,0.029178,0.024258,14.6333,28.2666
100,0.029026,0.024131,14.707418,28.414835
100,0.028874,0.024005,14.781924,28.563847
100,0.028724,0.023879,14.85682,28.713641
100,0.028574,0.023754,14.93211,28.86422
100,0.028425,0.02363,15.007794,29.015589
100,0.028277,0.023506,15.083876,29.167751
100,0.028129,0.023383,15.160356,29.320712
100,0.027982,0.02326,15.237237,29.474474
100,0.027836,0.023139,15.314522,29.629043
100,0.027691,0.023017,15.392211,29.784423
100,0.027547,0.022897,15.470309,29.940617
100,0.027403,0.022777,15.548815,30.097631
100,0.02726,0.022658,15.627734,30.255468
100,0.027118,0.022539,15.707066,30.414133
100,0.026976,0.022421,15.786815,30.573629
100,0.026836,0.022304,15.866981,30.733963
100,0.026696,0.022187,15.947568,30.895137
100,0.026556,0.022071,16.028578,31.057156
100,0.026418,0.021955,16.110012,31.220025
100,0.02628,0.02184,16.191874,31.383748
100,0.026143,0.021726,16.274165,31.548329
100,0.026007,0.021612,16.356887,31.713774
100,0.025871,0.021499,16.440043,31.880086
100,0.025736,0.021386,16.523635,32.047271
100,0.025602,0.021274,16.607666,32.215332
100,0.025468,0.021163,16.692137,32.384274
100,0.025335,0.021053,16.777051,32.554103
100,0.025203,0.020943,16.862411,32.724822
100,0.025072,0.020834,16.948218,32.896437
100,0.024941,0.020725,17.034475,33.068951
100,0.024811,0.020617,17.121185,33.24237
100,0.024681,0.020509,17.208349,33.416698
100,0.024552,0.020402,17.295971,33.591941
100,0.024424,0.020296,17.384051,33.768103
100,0.024297,0.02019,17.472594,33.945188
100,0.02417,0.020084,17.561601,34.123203
100,0.024044,0.01998,17.651075,34.30215
100,0.023919,0.019875,17.741018,34.482037
100,0.023794,0.019771,17.831433,34.662866
100,0.02367,0.019668,17.922322,34.844644
100,0.023546,0.019566,18.013687,35.027375
100,0.023423,0.019464,18.105532,35.211064
100,0.023301,0.019362,18.197858,35.395717
100,0.02318,0.019261,18.290669,35.581338
100,0.023059,0.01916,18.383966,35.767932
100,0.022938,0.01906,18.477753,35.955505
100,0.022819,0.018961,18.572031,36.144062
100,0.0227,0.018862,18.666804,36.333608
100,0.022581,0.018763,18.762073,36.524147
100,0.022464,0.018665,18.857843,36.715686
100,0.022346,0.018568,18.954114,36.908229
100,0.02223,0.018471,19.050891,37.101782
100,0.022114,0.018375,19.148175,37.29635
100,0.021998,0.018279,19.245969,37.491938
100,0.021884,0.018183,19.344276,37.688552
100,0.02177,0.018088,19.443098,37.886197
100,0.021656,0.017994,19.542439,38.084878
100,0.021543,0.0179,19.642301,38.284602
100,0.021431,0.017807,19.742686,38.485373
100,0.021319,0.017714,19.843598,38.687196
100,0.021208,0.017621,19.945039,38.890078
100,0.021097,0.017529,20.047012,39.094024
100,0.020987,0.017438,20.14952,39.29904
100,0.020877,0.017347,20.252565,39.505131
100,0.020769,0.017256,20.356151,39.712302
100,0.02066,0.017166,20.46028,39.92056
100,0.020552,0.017077,20.564955,40.12991
100,0.020445,0.016987,20.670179,40.340358
100,0.020339,0.016899,20.775955,40.551909
100,0.020232,0.016811,20.882285,40.76457
100,0.020127,0.016723,20.989173,40.978347
100,0.020022,0.016636,21.096622,41.193244
100,0.019917,0.016549,21.204634,41.409268
100,0.019814,0.016462,21.313213,41.626425
100,0.01971,0.016376,21.42236,41.844721
100,0.019607,0.016291,21.532081,42.064162
100,0.019505,0.016206,21.642377,42.284753
100,0.019403,0.016121,21.753251,42.506501
100,0.019302,0.016037,21.864706,42.729412
100,0.019201,0.015953,21.976746,42.953493
100,0.019101,0.01587,22.089374,43.178748
100,0.019002,0.015787,22.202592,43.405184
100,0.018902,0.015705,22.316404,43.632808
100,0.018804,0.015623,22.430813,43.861626
100,0.018706,0.015541,22.545822,44.091644
100,0.018608,0.01546,22.661434,44.322868
100,0.018511,0.015379,22.777652,44.555304
100,0.018414,0.015299,22.89448,44.788959
100,0.018318,0.015219,23.01192,45.02384
100,0.018223,0.01514,23.129976,45.259953
100,0.018128,0.015061,23.248652,45.497303
100,0.018033,0.014982,23.367949,45.735899
100,0.017939,0.014904,23.487873,45.975745
100,0.017846,0.014826,23.608425,46.21685
100,0.017752,0.014749,23.729609,46.459219
100,0.01766,0.014672,23.851429,46.702859
100,0.017568,0.014595,23.973888,46.947776
100,0.017476,0.014519,24.096989,47.193978
100,0.017385,0.014443,24.220736,47.441471
100,0.017294,0.014368,24.345131,47.690262
100,0.017204,0.014293,24.470179,47.940358
100,0.017114,0.014218,24.595882,48.191765
100,0.017025,0.014144,24.722245,48.444491
100,0.016936,0.01407,24.849271,48.698541
100,0.016848,0.013997,24.976962,48.953925
100,0.01676,0.013924,25.105324,49.210647
100,0.016672,0.013851,25.234358,49.468716
100,0.016585,0.013779,25.364069,49.728138
100,0.016499,0.013707,25.49446,49.988921
100,0.016413,0.013636,25.625535,50.251071
100,0.016327,0.013564,25.757298,50.514596
100,0.016242,0.013494,25.889751,50.779503
100,0.016157,0.013423,26.022899,51.045799
100,0.016073,0.013353,26.156746,51.313492
100,0.015989,0.013284,26.291294,51.582588
100,0.015906,0.013214,26.426548,51.853096
100,0.015823,0.013145,26.562511,52.125022
100,0.01574,0.013077,26.699187,52.398374
100,0.015658,0.013009,26.83658,52.67316
100,0.015576,0.012941,26.974693,52.949387
100,0.015495,0.012873,27.113531,53.227062
100,0.015414,0.012806,27.253097,53.506194
100,0.015334,0.012739,27.393395,53.786789
100,0.015254,0.012673,27.534428,54.068856
100,0.015174,0.012607,27.676201,54.352402
100,0.015095,0.012541,27.818718,54.637435
100,0.015016,0.012475,27.961981,54.923963
100,0.014938,0.01241,28.105997,55.211993
100,0.01486,0.012346,28.250767,55.501534
100,0.014783,0.012281,28.396297,55.792593
100,0.014706,0.012217,28.542589,56.085179
100,0.014629,0.012153,28.689649,56.379299
100,0.014553,0.01209,28.837481,56.674961
100,0.014477,0.012027,28.986087,56.972174
100,0.014401,0.011964,29.135473,57.270946
100,0.014326,0.011902,29.285642,57.571284
100,0.014251,0.01184,29.436599,57.873197
100,0.014177,0.011778,29.588347,58.176694
100,0.014103,0.011716,29.740891,58.481782
100,0.014029,0.011655,29.894235,58.78847
100,0.013956,0.011594,30.048383,59.096767
100,0.013883,0.011534,30.20334,59.40668
100,0.013811,0.011474,30.359109,59.718219
100,0.013739,0.011414,30.515695,60.031391
100,0.013667,0.011354,30.673103,60.346206
100,0.013596,0.011295,30.831336,60.662671
100,0.013525,0.011236,30.990398,60.980796
100,0.013454,0.011178,31.150295,61.30059
100,0.013384,0.011119,31.31103,61.62206
100,0.013314,0.011061,31.472608,61.945216
100,0.013245,0.011004,31.635034,62.270067
100,0.013176,0.010946,31.798311,62.596622
100,0.013107,0.010889,31.962445,62.924889
100,0.013039,0.010832,32.127439,63.254878
100,0.012971,0.010776,32.293298,63.586597
100,0.012903,0.010719,32.460028,63.920055
100,0.012836,0.010664,32.627631,64.255263
100,0.012769,0.010608,32.796114,64.592228
100,0.012702,0.010553,32.96548,64.93096
100,0.012636,0.010498,33.135735,65.271469
100,0.01257,0.010443,33.306882,65.613763
100,0.012504,0.010388,33.478926,65.957853
100,0.012439,0.010334,33.651873,66.303747
100,0.012374,0.01028,33.825727,66.651455
100,0.01231,0.010227,34.000493,67.000986
100,0.012246,0.010173,34.176175,67.35235
100,0.012182,0.01012,34.352779,67.705557
100,0.012118,0.010067,34.530308,68.060616
100,0.012055,0.010015,34.708769,68.417538
100,0.011992,0.009963,34.888165,68.77633
100,0.011929,0.009911,35.068502,69.137005
100,0.011867,0.009859,35.249785,69.499571
100,0.011805,0.009807,35.432019,69.864038
100,0.011744,0.009756,35.615208,70.230417
100,0.011682,0.009705,35.799358,70.598717
100,0.011621,0.009655,35.984474,70.968948
100,0.011561,0.009604,36.170561,71.341121
100,0.011501,0.009554,36.357623,71.715246
100,0.011441,0.009504,36.545666,72.091332
100,0.011381,0.009455,36.734696,72.469391
100,0.011322,0.009405,36.924716,72.849433
100,0.011262,0.009356,37.115734,73.231467
100,0.011204,0.009308,37.307753,73.615505
100,0.011145,0.009259,37.500779,74.001557
100,0.011087,0.009211,37.694817,74.389634
100,0.011029,0.009163,37.889873,74.779745
100,0.010972,0.009115,38.085951,75.171903
100,0.010914,0.009067,38.283058,75.566117
100,0.010858,0.00902,38.481199,75.962398
100,0.010801,0.008973,38.680379,76.360757
100,0.010745,0.008926,38.880603,76.761206
100,0.010689,0.00888,39.081877,77.163754
100,0.010633,0.008833,39.284207,77.568414
100,0.010577,0.008787,39.487598,77.975195
100,0.010522,0.008741,39.692055,78.38411
100,0.010467,0.008696,39.897585,78.79517
100,0.010413,0.00865,40.104192,79.208385
100,0.010358,0.008605,40.311883,79.623766
100,0.010304,0.00856,40.520663,80.041327
100,0.01025,0.008516,40.730538,80.461077
100,0.010197,0.008471,40.941514,80.883028
100,0.010144,0.008427,41.153596,81.307192
100,0.010091,0.008383,41.36679,81.73358
100,0.010038,0.008339,41.581102,82.162205
100,0.009986,0.008296,41.796539,82.593077
100,0.009934,0.008253,42.013104,83.026209
100,0.009882,0.008209,42.230806,83.461612
100,0.00983,0.008167,42.449649,83.899299
100,0.009779,0.008124,42.66964,84.339281
100,0.009728,0.008082,42.890785,84.78157
100,0.009677,0.008039,43.113089,85.226178
100,0.009627,0.007998,43.336559,85.673119
100,0.009577,0.007956,43.561201,86.122403
100,0.009527,0.007914,43.787021,86.574043
100,0.009477,0.007873,44.014026,87.028051
100,0.009428,0.007832,44.24222,87.484441
100,0.009378,0.007791,44.471612,87.943224
100,0.009329,0.00775,44.702206,88.404413
100,0.009281,0.00771,44.93401,88.86802
100,0.009232,0.00767,45.167029,89.334059
100,0.009184,0.00763,45.401271,89.802541
100,0.009136,0.00759,45.63674,90.273481
100,0.009089,0.00755,45.873445,90.74689
100,0.009041,0.007511,46.111391,91.222782
100,0.008994,0.007472,46.350585,91.701169
100,0.008947,0.007433,46.591033,92.182065
100,0.0089,0.007394,46.832742,92.665483
100,0.008854,0.007355,47.075718,93.151437
100,0.008808,0.007317,47.319969,93.639938
100,0.008762,0.007279,47.565501,94.131001
100,0.008716,0.007241,47.81232,94.62464
100,0.008671,0.007203,48.060434,95.120867
100,0.008625,0.007166,48.309849,95.619697
100,0.00858,0.007128,48.560571,96.121143
100,0.008536,0.007091,48.812609,96.625218
100,0.008491,0.007054,49.065968,97.131936
100,0.008447,0.007017,49.320656,97.641312
100,0.008403,0.006981,49.57668,98.15336
100,0.008359,0.006944,49.834046,98.668092
100,0.008315,0.006908,50.092762,99.185524
100,0.008272,0.006872,50.352835,99.705669
100,0.008229,0.006836,50.614271,100.228543
100,0.008186,0.0068,50.877079,100.754158
100,0.008143,0.006765,51.141265,101.282529
100,0.008101,0.00673,51.406836,101.813672
100,0.008058,0.006695,51.6738,102.347599
100,0.008016,0.00666,51.942164,102.884327
100,0.007975,0.006625,52.211935,103.42387
100,0.007933,0.00659,52.483121,103.966242
100,0.007892,0.006556,52.755729,104.511458
100,0.00785,0.006522,53.029767,105.059533
100,0.00781,0.006488,53.305241,105.610483
100,0.007769,0.006454,53.582161,106.164322
100,0.007728,0.00642,53.860533,106.721065
100,0.007688,0.006387,54.140364,107.280728
100,0.007648,0.006353,54.421663,107.843326
100,0.007608,0.00632,54.704437,108.408874
100,0.007568,0.006287,54.988694,108.977388
100,0.007529,0.006254,55.274442,109.548884
100,0.007489,0.006222,55.561688,110.123376
100,0.00745,0.006189,55.850441,110.700882
100,0.007412,0.006157,56.140708,111.281416
100,0.007373,0.006125,56.432497,111.864994
100,0.007334,0.006093,56.725816,112.451632
100,0.007296,0.006061,57.020674,113.041347
100,0.007258,0.00603,57.317077,113.634155
100,0.00722,0.005998,57.615036,114.230071
100,0.007183,0.005967,57.914556,114.829113
100,0.007145,0.005936,58.215648,115.431296
100,0.007108,0.005905,58.518318,116.036637
100,0.007071,0.005874,58.822576,116.645152
100,0.007034,0.005843,59.128429,117.256858
100,0.006997,0.005813,59.435886,117.871773
100,0.006961,0.005782,59.744956,118.489912
100,0.006924,0.005752,60.055646,119.111293
100,0.006888,0.005722,60.367966,119.735932
100,0.006852,0.005692,60.681924,120.363847
100,0.006817,0.005663,60.997528,120.995055
100,0.006781,0.005633,61.314787,121.629573
100,0.006746,0.005604,61.63371,122.267419
100,0.00671,0.005575,61.954305,122.90861
100,0.006675,0.005546,62.276581,123.553163
100,0.006641,0.005517,62.600548,124.201096
100,0.006606,0.005488,62.926214,124.852427
100,0.006571,0.005459,63.253587,125.507174
100,0.006537,0.005431,63.582677,126.165355
100,0.006503,0.005402,63.913493,126.826987
100,0.006469,0.005374,64.246044,127.492088
100,0.006435,0.005346,64.580339,128.160678
100,0.006402,0.005318,64.916387,128.832774
100,0.006368,0.005291,65.254197,129.508394
100,0.006335,0.005263,65.593779,130.187558
100,0.006302,0.005235,65.935142,130.870283
100,0.006269,0.005208,66.278294,131.556589
100,0.006237,0.005181,66.623247,132.246493
100,0.006204,0.005154,66.970008,132.940016
100,0.006172,0.005127,67.318588,133.637175
100,0.006139,0.0051,67.668995,134.337991
100,0.006107,0.005074,68.021241,135.042482
100,0.006076,0.005047,68.375333,135.750667
100,0.006044,0.005021,68.731283,136.462566
100,0.006012,0.004995,69.089099,137.178198
100,0.005981,0.004969,69.448792,137.897583
100,0.00595,0.004943,69.810371,138.620741
100,0.005919,0.004917,70.173846,139.347691
100,0.005888,0.004891,70.539227,140.078454
100,0.005857,0.004866,70.906524,140.813048
100,0.005827,0.00484,71.275748,141.551495
100,0.005796,0.004815,71.646907,142.293815
100,0.005766,0.00479,72.020014,143.040027
100,0.005736,0.004765,72.395076,143.790153
100,0.005706,0.00474,72.772106,144.544212
100,0.005676,0.004715,73.151113,145.302226
100,0.005647,0.004691,73.532108,146.064215
100,0.005617,0.004666,73.9151,146.8302
100,0.005588,0.004642,74.300101,147.600202
100,0.005559,0.004618,74.687121,148.374242
100,0.00553,0.004594,75.076171,149.152341
100,0.005501,0.00457,75.46726,149.934521
100,0.005472,0.004546,75.860401,150.720802
100,0.005444,0.004522,76.255604,151.511207
100,0.005415,0.004499,76.652879,152.305757
100,0.005387,0.004475,77.052237,153.104474
100,0.005359,0.004452,77.45369,153.907379
100,0.005331,0.004429,77.857247,154.714495
100,0.005303,0.004405,78.262922,155.525843
100,0.005275,0.004382,78.670723,156.341447
100,0.005248,0.00436,79.080664,157.161327
100,0.005221,0.004337,79.492754,157.985507
100,0.005193,0.004314,79.907005,158.81401
100,0.005166,0.004292,80.323428,159.646857
100,0.005139,0.004269,80.742036,160.484071
100,0.005112,0.004247,81.162838,161.325676
100,0.005086,0.004225,81.585847,162.171695
100,0.005059,0.004203,82.011075,163.02215
100,0.005033,0.004181,82.438533,163.877065
100,0.005007,0.004159,82.868232,164.736464
100,0.00498,0.004137,83.300185,165.600369
100,0.004954,0.004116,83.734403,166.468805
100,0.004929,0.004094,84.170898,167.341795
100,0.004903,0.004073,84.609682,168.219363
100,0.004877,0.004052,85.050767,169.101534
100,0.004852,0.004031,85.494165,169.98833
100,0.004827,0.00401,85.939889,170.879777
100,0.004801,0.003989,86.38795,171.775899
100,0.004776,0.003968,86.83836,172.67672
100,0.004751,0.003947,87.291133,173.582266
100,0.004727,0.003927,87.74628,174.49256
100,0.004702,0.003906,88.203814,175.407628
100,0.004677,0.003886,88.663747,176.327495
100,0.004653,0.003865,89.126093,177.252185
100,0.004629,0.003845,89.590863,178.181725
100,0.004605,0.003825,90.05807,179.11614
100,0.004581,0.003805,90.527727,180.055454
100,0.004557,0.003785,90.999848,180.999695
100,0.004533,0.003766,91.474444,181.948888
100,0.004509,0.003746,91.951529,182.903058
100,0.004486,0.003727,92.431116,183.862232
100,0.004462,0.003707,92.913218,184.826436
100,0.004439,0.003688,93.397848,185.795696
100,0.004416,0.003669,93.88502,186.77004
100,0.004393,0.003649,94.374746,187.749493
100,0.00437,0.00363,94.867041,188.734082
100,0.004347,0.003611,95.361918,189.723835
100,0.004325,0.003593,95.859389,190.718778
100,0.004302,0.003574,96.35947,191.718939
100,0.00428,0.003555,96.862173,192.724345
100,0.004257,0.003537,97.367512,193.735024
100,0.004235,0.003518,97.875501,194.751002
100,0.004213,0.0035,98.386154,195.772309
100,0.004191,0.003482,98.899486,196.798971
100,0.004169,0.003463,99.415509,197.831018
100,0.004147,0.003445,99.934238,198.868477
100,0.004126,0.003427,100.455688,199.911376
100,0.004104,0.003409,100.979872,200.959744
100,0.004083,0.003392,101.506805,202.013611
100,0.004061,0.003374,102.036502,203.073003
100,0.00404,0.003356,102.568976,204.137952
100,0.004019,0.003339,103.104243,205.208485
100,0.003998,0.003321,103.642316,206.284633
100,0.003977,0.003304,104.183212,207.366424
100,0.003957,0.003287,104.726944,208.453887
100,0.003936,0.00327,105.273527,209.547054
100,0.003915,0.003253,105.822977,210.645954
100,0.003895,0.003236,106.375308,211.750616
100,0.003875,0.003219,106.930536,212.861071
100,0.003854,0.003202,107.488675,213.97735
100,0.003834,0.003185,108.049742,215.099483
100,0.003814,0.003169,108.61375,216.2275
100,0.003794,0.003152,109.180717,217.361433
100,0.003775,0.003136,109.750656,218.501313
100,0.003755,0.003119,110.323585,219.64717
100,0.003735,0.003103,110.899518,220.799036
100,0.003716,0.003087,111.478471,221.956943
100,0.003696,0.003071,112.060461,223.120922
100,0.003677,0.003055,112.645503,224.291005
100,0.003658,0.003039,113.233612,225.467224
100,0.003639,0.003023,113.824806,226.649612
100,0.00362,0.003007,114.4191,227.8382
100,0.003601,0.002992,115.016511,229.033021
100,0.003582,0.002976,115.617054,230.234109
100,0.003564,0.00296,116.220747,231.441494
100,0.003545,0.002945,116.827606,232.655212
100,0.003527,0.00293,117.437647,233.875295
100,0.003508,0.002914,118.050888,235.101775
100,0.00349,0.002899,118.667344,236.334688
100,0.003472,0.002884,119.287033,237.574067
100,0.003454,0.002869,119.909972,238.819944
100,0.003435,0.002854,120.536178,240.072356
100,0.003418,0.002839,121.165668,241.331335
100,0.0034,0.002824,121.798458,242.596917
100,0.003382,0.00281,122.434568,243.869135
100,0.003364,0.002795,123.074013,245.148025
100,0.003347,0.00278,123.716811,246.433622
100,0.003329,0.002766,124.362981,247.725961
100,0.003312,0.002751,125.012539,249.025077
100,0.003295,0.002737,125.665503,250.331006
100,0.003278,0.002723,126.321892,251.643783
100,0.00326,0.002709,126.981723,252.963445
100,0.003243,0.002694,127.645014,254.290027
100,0.003226,0.00268,128.311783,255.623566
100,0.00321,0.002666,128.982049,256.964099
100,0.003193,0.002652,129.655831,258.311661
100,0.003176,0.002639,130.333145,259.66629
100,0.00316,0.002625,131.014012,261.028024
100,0.003143,0.002611,131.698449,262.396898
100,0.003127,0.002598,132.386475,263.772951
100,0.00311,0.002584,133.07811,265.15622
100,0.003094,0.002571,133.773372,266.546743
100,0.003078,0.002557,134.472279,267.944558
100,0.003062,0.002544,135.174852,269.349704
100,0.003046,0.002531,135.881109,270.762219
100,0.00303,0.002517,136.59107,272.182141
100,0.003014,0.002504,137.304755,273.609509
100,0.002999,0.002491,138.022181,275.044363
100,0.002983,0.002478,138.743371,276.486741
100,0.002967,0.002465,139.468342,277.936683
100,0.002952,0.002452,140.197115,279.39423
100,0.002937,0.00244,140.92971,280.859419
100,0.002921,0.002427,141.666146,282.332293
100,0.002906,0.002414,142.406445,283.81289
100,0.002891,0.002402,143.150626,285.301252
100,0.002876,0.002389,143.89871,286.797419


==> csv_data/pareto_aoi_carbon_N50.csv <==
N,kappa_RR_gCO2eq,kappa_SAOITHE_gCO2eq,AoI_SAOITHE_RR,AoI_Random
50,0.065981,0.055421,3.625,6.25
50,0.065561,0.055061,3.64502,6.290041
50,0.065144,0.054702,3.665169,6.330338
50,0.064729,0.054346,3.685447,6.370894
50,0.064317,0.053993,3.705854,6.411709
50,0.063908,0.053644,3.726393,6.452786
50,0.063501,0.053298,3.747063,6.494126
50,0.063097,0.052953,3.767865,6.53573
50,0.062695,0.052611,3.788801,6.577602
50,0.062296,0.052271,3.809871,6.619741
50,0.061899,0.051933,3.831075,6.662151
50,0.061505,0.051597,3.852416,6.704832
50,0.061114,0.051264,3.873893,6.747787
50,0.060725,0.050932,3.895508,6.791017
50,0.060338,0.050603,3.917262,6.834524
50,0.059954,0.050276,3.939155,6.878309
50,0.059572,0.049951,3.961188,6.922375
50,0.059193,0.049628,3.983362,6.966724
50,0.058816,0.049308,4.005678,7.011356
50,0.058442,0.048989,4.028137,7.056275
50,0.05807,0.048673,4.05074,7.101481
50,0.0577,0.048358,4.073488,7.146977
50,0.057333,0.048046,4.096382,7.192764
50,0.056968,0.047735,4.119422,7.238845
50,0.056605,0.047427,4.14261,7.285221
50,0.056245,0.04712,4.165947,7.331894
50,0.055887,0.046816,4.189433,7.378866
50,0.055531,0.046514,4.213069,7.426138
50,0.055178,0.046214,4.236857,7.473714
50,0.054826,0.045916,4.260797,7.521595
50,0.054477,0.04562,4.284891,7.569782
50,0.054131,0.045326,4.309139,7.618278
50,0.053786,0.045034,4.333542,7.667085
50,0.053444,0.044743,4.358102,7.716204
50,0.053104,0.044455,4.382819,7.765638
50,0.052765,0.044168,4.407695,7.815389
50,0.05243,0.043883,4.432729,7.865459
50,0.052096,0.0436,4.457924,7.915849
50,0.051764,0.043319,4.483281,7.966562
50,0.051435,0.04304,4.5088,8.0176
50,0.051107,0.042763,4.534482,8.068965
50,0.050782,0.042488,4.560329,8.120659
50,0.050459,0.042214,4.586342,8.172684
50,0.050137,0.041943,4.612521,8.225043
50,0.049818,0.041673,4.638868,8.277737
50,0.049501,0.041404,4.665384,8.330768
50,0.049186,0.041138,4.69207,8.38414
50,0.048873,0.040873,4.718926,8.437853
50,0.048562,0.04061,4.745955,8.49191
50,0.048253,0.040348,4.773157,8.546314
50,0.047946,0.040089,4.800533,8.601066
50,0.04764,0.03983,4.828084,8.656169
50,0.047337,0.039574,4.855812,8.711625
50,0.047036,0.03932,4.883718,8.767436
50,0.046736,0.039068,4.911803,8.823605
50,0.046439,0.038818,4.940067,8.880134
50,0.046143,0.03857,4.968512,8.937025
50,0.045849,0.038323,4.99714,8.99428
50,0.045558,0.038077,5.025951,9.051902
50,0.045268,0.037834,5.054947,9.109893
50,0.044979,0.037591,5.084128,9.168256
50,0.044693,0.037351,5.113496,9.226993
50,0.044409,0.037112,5.143053,9.286106
50,0.044126,0.036874,5.172799,9.345597
50,0.043845,0.036638,5.202735,9.40547
50,0.043566,0.036403,5.232863,9.465727
50,0.043289,0.03617,5.263185,9.526369
50,0.043013,0.035938,5.2937,9.5874
50,0.042739,0.035708,5.324411,9.648822
50,0.042467,0.035479,5.355319,9.710637
50,0.042197,0.035252,5.386424,9.772849
50,0.041928,0.035026,5.417729,9.835459
50,0.041661,0.034802,5.449235,9.89847
50,0.041396,0.034579,5.480942,9.961885
50,0.041133,0.034358,5.512853,10.025706
50,0.040871,0.034137,5.544968,10.089936
50,0.040611,0.033919,5.577289,10.154577
50,0.040352,0.033701,5.609817,10.219633
50,0.040095,0.033485,5.642553,10.285105
50,0.03984,0.033271,5.675499,10.350997
50,0.039586,0.033058,5.708656,10.417311
50,0.039334,0.032846,5.742025,10.48405
50,0.039084,0.032635,5.775608,10.551216
50,0.038835,0.032426,5.809407,10.618813
50,0.038588,0.032219,5.843421,10.686843
50,0.038342,0.032012,5.877654,10.755308
50,0.038098,0.031808,5.912106,10.824213
50,0.037856,0.031604,5.946779,10.893558
50,0.037615,0.031402,5.981674,10.963348
50,0.037375,0.031201,6.016793,11.033585
50,0.037137,0.031001,6.052136,11.104272
50,0.036901,0.030803,6.087706,11.175412
50,0.036666,0.030606,6.123504,11.247007
50,0.036433,0.03041,6.159531,11.319062
50,0.036201,0.030215,6.195789,11.391578
50,0.03597,0.030022,6.232279,11.464558
50,0.035741,0.02983,6.269003,11.538006
50,0.035514,0.029639,6.305962,11.611925
50,0.035288,0.029449,6.343158,11.686317
50,0.035063,0.029261,6.380593,11.761185
50,0.03484,0.029073,6.418267,11.836534
50,0.034618,0.028887,6.456182,11.912365
50,0.034398,0.028702,6.494341,11.988682
50,0.034179,0.028519,6.532744,12.065488
50,0.033961,0.028336,6.571393,12.142786
50,0.033745,0.028155,6.610289,12.220579
50,0.03353,0.027975,6.649435,12.29887
50,0.033317,0.027796,6.688832,12.377663
50,0.033105,0.027618,6.728481,12.456961
50,0.032894,0.027441,6.768383,12.536767
50,0.032684,0.027265,6.808542,12.617084
50,0.032476,0.027091,6.848958,12.697916
50,0.03227,0.026917,6.889633,12.779265
50,0.032064,0.026745,6.930568,12.861136
50,0.03186,0.026574,6.971766,12.943531
50,0.031657,0.026404,7.013227,13.026454
50,0.031456,0.026235,7.054954,13.109909
50,0.031256,0.026067,7.096949,13.193898
50,0.031057,0.0259,7.139212,13.278425
50,0.030859,0.025734,7.181747,13.363493
50,0.030662,0.025569,7.224554,13.449107
50,0.030467,0.025406,7.267635,13.535269
50,0.030273,0.025243,7.310992,13.621983
50,0.030081,0.025081,7.354626,13.709253
50,0.029889,0.024921,7.398541,13.797082
50,0.029699,0.024762,7.442736,13.885473
50,0.02951,0.024603,7.487215,13.974431
50,0.029322,0.024446,7.531979,14.063958
50,0.029135,0.02429,7.57703,14.154059
50,0.02895,0.024135,7.622369,14.244738
50,0.028766,0.02398,7.667999,14.335997
50,0.028582,0.023827,7.71392,14.427841
50,0.0284,0.023675,7.760137,14.520273
50,0.02822,0.023523,7.806649,14.613298
50,0.02804,0.023373,7.853459,14.706918
50,0.027862,0.023224,7.900569,14.801139
50,0.027684,0.023075,7.947981,14.895963
50,0.027508,0.022928,7.995697,14.991394
50,0.027333,0.022781,8.043718,15.087437
50,0.027159,0.022635,8.092047,15.184095
50,0.026986,0.022491,8.140686,15.281372
50,0.026814,0.022347,8.189636,15.379273
50,0.026643,0.022204,8.2389,15.477801
50,0.026474,0.022062,8.28848,15.576959
50,0.026305,0.021921,8.338377,15.676754
50,0.026138,0.021781,8.388594,15.777187
50,0.025972,0.021641,8.439132,15.878264
50,0.025806,0.021503,8.489994,15.979989
50,0.025642,0.021365,8.541183,16.082365
50,0.025479,0.021229,8.592699,16.185397
50,0.025316,0.021093,8.644545,16.289089
50,0.025155,0.020958,8.696723,16.393446
50,0.024995,0.020824,8.749236,16.498471
50,0.024836,0.020691,8.802084,16.604169
50,0.024678,0.020558,8.855272,16.710544
50,0.024521,0.020427,8.9088,16.817601
50,0.024365,0.020296,8.962672,16.925343
50,0.02421,0.020166,9.016888,17.033776
50,0.024056,0.020037,9.071452,17.142903
50,0.023902,0.019909,9.126365,17.25273
50,0.02375,0.019782,9.18163,17.36326
50,0.023599,0.019655,9.237249,17.474498
50,0.023449,0.01953,9.293224,17.586449
50,0.0233,0.019405,9.349558,17.699117
50,0.023151,0.01928,9.406253,17.812507
50,0.023004,0.019157,9.463312,17.926623
50,0.022857,0.019034,9.520735,18.04147
50,0.022712,0.018913,9.578527,18.157054
50,0.022567,0.018792,9.636689,18.273377
50,0.022424,0.018671,9.695223,18.390446
50,0.022281,0.018552,9.754133,18.508265
50,0.022139,0.018433,9.813419,18.626839
50,0.021998,0.018315,9.873086,18.746172
50,0.021858,0.018198,9.933135,18.86627
50,0.021719,0.018081,9.993569,18.987137
50,0.021581,0.017966,10.05439,19.108779
50,0.021443,0.017851,10.1156,19.2312
50,0.021307,0.017737,10.177203,19.354405
50,0.021171,0.017624,10.2392,19.4784
50,0.021037,0.017511,10.301594,19.603189
50,0.020903,0.017399,10.364389,19.728777
50,0.02077,0.017288,10.427585,19.85517
50,0.020637,0.017178,10.491186,19.982373
50,0.020506,0.017068,10.555195,20.11039
50,0.020375,0.016959,10.619614,20.239228
50,0.020246,0.016851,10.684446,20.368891
50,0.020117,0.016743,10.749693,20.499385
50,0.019989,0.016636,10.815358,20.630715
50,0.019862,0.01653,10.881443,20.762886
50,0.019735,0.016424,10.947952,20.895904
50,0.019609,0.01632,11.014887,21.029775
50,0.019485,0.016215,11.082251,21.164502
50,0.019361,0.016112,11.150047,21.300093
50,0.019237,0.016009,11.218277,21.436553
50,0.019115,0.015907,11.286943,21.573887
50,0.018993,0.015805,11.35605,21.712101
50,0.018872,0.015704,11.4256,21.8512
50,0.018752,0.015604,11.495595,21.99119
50,0.018633,0.015504,11.566039,22.132077
50,0.018514,0.015405,11.636934,22.273867
50,0.018396,0.015307,11.708283,22.416565
50,0.018279,0.015209,11.780089,22.560178
50,0.018163,0.015112,11.852355,22.70471
50,0.018047,0.015015,11.925084,22.850168
50,0.017932,0.014919,11.998279,22.996559
50,0.017818,0.014824,12.071943,23.143887
50,0.017705,0.014729,12.146079,23.292159
50,0.017592,0.014635,12.22069,23.441381
50,0.01748,0.014542,12.295779,23.591559
50,0.017369,0.014449,12.371349,23.742699
50,0.017258,0.014356,12.447403,23.894807
50,0.017148,0.014265,12.523945,24.04789
50,0.017039,0.014174,12.600977,24.201953
50,0.016931,0.014083,12.678502,24.357004
50,0.016823,0.013993,12.756524,24.513047
50,0.016716,0.013904,12.835045,24.670091
50,0.016609,0.013815,12.91407,24.828141
50,0.016504,0.013727,12.993601,24.987203
50,0.016399,0.013639,13.073642,25.147284
50,0.016294,0.013552,13.154195,25.308391
50,0.016191,0.013465,13.235265,25.47053
50,0.016088,0.013379,13.316854,25.633707
50,0.015985,0.013294,13.398965,25.79793
50,0.015883,0.013209,13.481603,25.963206
50,0.015782,0.013125,13.56477,26.12954
50,0.015682,0.013041,13.64847,26.296939
50,0.015582,0.012958,13.732706,26.465411
50,0.015483,0.012875,13.817481,26.634963
50,0.015384,0.012793,13.9028,26.8056
50,0.015286,0.012711,13.988666,26.977331
50,0.015189,0.01263,14.075081,27.150162
50,0.015092,0.012549,14.16205,27.3241
50,0.014996,0.012469,14.249577,27.499153
50,0.014901,0.012389,14.337664,27.675327
50,0.014806,0.01231,14.426315,27.85263
50,0.014712,0.012231,14.515534,28.031069
50,0.014618,0.012153,14.605325,28.21065
50,0.014525,0.012076,14.695691,28.391383
50,0.014432,0.011998,14.786636,28.573273
50,0.014341,0.011922,14.878164,28.756328
50,0.014249,0.011846,14.970278,28.940557
50,0.014159,0.01177,15.062983,29.125965
50,0.014068,0.011695,15.156281,29.312562
50,0.013979,0.01162,15.250177,29.500353
50,0.01389,0.011546,15.344674,29.689348
50,0.013801,0.011472,15.439777,29.879554
50,0.013714,0.011399,15.535489,30.070978
50,0.013626,0.011326,15.631814,30.263629
50,0.01354,0.011253,15.728757,30.457513
50,0.013453,0.011181,15.82632,30.65264
50,0.013368,0.01111,15.924509,30.849017
50,0.013283,0.011039,16.023326,31.046652
50,0.013198,0.010968,16.122777,31.245554
50,0.013114,0.010898,16.222865,31.445729
50,0.013031,0.010829,16.323594,31.647187
50,0.012948,0.010759,16.424968,31.849936
50,0.012865,0.010691,16.526992,32.053983
50,0.012783,0.010623,16.629669,32.259338
50,0.012702,0.010555,16.733004,32.466008
50,0.012621,0.010488,16.837001,32.674003
50,0.012541,0.010421,16.941665,32.88333
50,0.012461,0.010355,17.046999,33.093998
50,0.012382,0.010289,17.153008,33.306015
50,0.012303,0.010223,17.259696,33.519391
50,0.012224,0.010158,17.367067,33.734134
50,0.012147,0.010093,17.475126,33.950253
50,0.012069,0.010029,17.583878,34.167756
50,0.011993,0.009965,17.693326,34.386653
50,0.011916,0.009902,17.803476,34.606952
50,0.01184,0.009839,17.914331,34.828662
50,0.011765,0.009776,18.025897,35.051793
50,0.01169,0.009714,18.138177,35.276353
50,0.011616,0.009652,18.251176,35.502352
50,0.011542,0.00959,18.3649,35.729799
50,0.011468,0.009529,18.479352,35.958703
50,0.011395,0.009469,18.594537,36.189074
50,0.011323,0.009408,18.71046,36.42092
50,0.011251,0.009348,18.827126,36.654252
50,0.011179,0.009289,18.944539,36.889078
50,0.011108,0.00923,19.062704,37.125409
50,0.011037,0.009171,19.181627,37.363254
50,0.010967,0.009112,19.301311,37.602623
50,0.010897,0.009054,19.421762,37.843525
50,0.010828,0.008997,19.542985,38.085971
50,0.010759,0.008939,19.664985,38.329969
50,0.01069,0.008883,19.787766,38.575531
50,0.010622,0.008826,19.911333,38.822667
50,0.010555,0.00877,20.035693,39.071385
50,0.010487,0.008714,20.160849,39.321697
50,0.010421,0.008658,20.286806,39.573613
50,0.010354,0.008603,20.413571,39.827142
50,0.010288,0.008548,20.541148,40.082296
50,0.010223,0.008494,20.669542,40.339084
50,0.010158,0.00844,20.798759,40.597518
50,0.010093,0.008386,20.928803,40.857607
50,0.010029,0.008333,21.059681,41.119362
50,0.009965,0.00828,21.191397,41.382795
50,0.009902,0.008227,21.323957,41.647915
50,0.009839,0.008175,21.457367,41.914733
50,0.009776,0.008122,21.591631,42.183261
50,0.009714,0.008071,21.726755,42.453509
50,0.009652,0.008019,21.862745,42.725489
50,0.00959,0.007968,21.999606,42.999211
50,0.009529,0.007917,22.137343,43.274687
50,0.009469,0.007867,22.275964,43.551927
50,0.009408,0.007817,22.415472,43.830944
50,0.009349,0.007767,22.555874,44.111748
50,0.009289,0.007718,22.697176,44.394351
50,0.00923,0.007668,22.839382,44.678765
50,0.009171,0.00762,22.9825,44.965001
50,0.009113,0.007571,23.126535,45.25307
50,0.009055,0.007523,23.271493,45.542985
50,0.008997,0.007475,23.417379,45.834758
50,0.00894,0.007427,23.5642,46.128399
50,0.008883,0.00738,23.711961,46.423922
50,0.008826,0.007333,23.860669,46.721338
50,0.00877,0.007286,24.01033,47.02066
50,0.008714,0.00724,24.16095,47.321899
50,0.008659,0.007194,24.312534,47.625068
50,0.008604,0.007148,24.46509,47.93018
50,0.008549,0.007102,24.618623,48.237246
50,0.008495,0.007057,24.77314,48.546279
50,0.008441,0.007012,24.928646,48.857292
50,0.008387,0.006968,25.085149,49.170298
50,0.008333,0.006923,25.242654,49.485309
50,0.00828,0.006879,25.401169,49.802338
50,0.008228,0.006835,25.560699,50.121398
50,0.008175,0.006792,25.721251,50.442502
50,0.008123,0.006749,25.882832,50.765663
50,0.008072,0.006706,26.045447,51.090895
50,0.00802,0.006663,26.209105,51.41821
50,0.007969,0.006621,26.373811,51.747622
50,0.007918,0.006578,26.539572,52.079145
50,0.007868,0.006537,26.706396,52.412792
50,0.007818,0.006495,26.874288,52.748576
50,0.007768,0.006454,27.043255,53.086511
50,0.007719,0.006413,27.213306,53.426611
50,0.00767,0.006372,27.384445,53.76889
50,0.007621,0.006331,27.556681,54.113362
50,0.007572,0.006291,27.73002,54.460041
50,0.007524,0.006251,27.90447,54.808941
50,0.007476,0.006211,28.080038,55.160076
50,0.007429,0.006171,28.25673,55.51346
50,0.007381,0.006132,28.434554,55.869109
50,0.007334,0.006093,28.613518,56.227036
50,0.007288,0.006054,28.793628,56.587256
50,0.007241,0.006016,28.974892,56.949784
50,0.007195,0.005977,29.157317,57.314634
50,0.007149,0.005939,29.340911,57.681822
50,0.007104,0.005902,29.525681,58.051362
50,0.007059,0.005864,29.711635,58.42327
50,0.007014,0.005827,29.89878,58.79756
50,0.006969,0.00579,30.087124,59.174248
50,0.006925,0.005753,30.276675,59.55335
50,0.006881,0.005716,30.46744,59.93488
50,0.006837,0.00568,30.659427,60.318855
50,0.006793,0.005644,30.852645,60.705289
50,0.00675,0.005608,31.0471,61.094199
50,0.006707,0.005572,31.242801,61.485601
50,0.006664,0.005537,31.439755,61.87951
50,0.006622,0.005501,31.637972,62.275943
50,0.00658,0.005466,31.837458,62.674916
50,0.006538,0.005431,32.038222,63.076444
50,0.006496,0.005397,32.240273,63.480545
50,0.006455,0.005363,32.443618,63.887235
50,0.006414,0.005328,32.648265,64.296531
50,0.006373,0.005294,32.854224,64.708448
50,0.006332,0.005261,33.061502,65.123005
50,0.006292,0.005227,33.270109,65.540217
50,0.006252,0.005194,33.480051,65.960102
50,0.006212,0.005161,33.691339,66.382678
50,0.006173,0.005128,33.90398,66.80796
50,0.006133,0.005095,34.117984,67.235967
50,0.006094,0.005063,34.333358,67.666716
50,0.006056,0.005031,34.550112,68.100225
50,0.006017,0.004999,34.768256,68.536511
50,0.005979,0.004967,34.987796,68.975592
50,0.005941,0.004935,35.208743,69.417486
50,0.005903,0.004904,35.431106,69.862211
50,0.005865,0.004873,35.654893,70.309786
50,0.005828,0.004842,35.880114,70.760227
50,0.005791,0.004811,36.106777,71.213555
50,0.005754,0.00478,36.334893,71.669786
50,0.005717,0.00475,36.56447,72.128941
50,0.005681,0.004719,36.795518,72.591037
50,0.005645,0.004689,37.028047,73.056093
50,0.005609,0.00466,37.262065,73.524129
50,0.005573,0.00463,37.497582,73.995164
50,0.005538,0.0046,37.734608,74.469216
50,0.005502,0.004571,37.973152,74.946305
50,0.005467,0.004542,38.213225,75.426451
50,0.005433,0.004513,38.454836,75.909672
50,0.005398,0.004484,38.697995,76.39599
50,0.005364,0.004456,38.942711,76.885423
50,0.005329,0.004427,39.188996,77.377991
50,0.005296,0.004399,39.436858,77.873716
50,0.005262,0.004371,39.686308,78.372616
50,0.005228,0.004343,39.937356,78.874712
50,0.005195,0.004316,40.190013,79.380025
50,0.005162,0.004288,40.444288,79.888576
50,0.005129,0.004261,40.700192,80.400384
50,0.005096,0.004234,40.957736,80.915471
50,0.005064,0.004207,41.216929,81.433859
50,0.005032,0.00418,41.477784,81.955567
50,0.005,0.004154,41.740309,82.480618
50,0.004968,0.004127,42.004516,83.009032
50,0.004936,0.004101,42.270416,83.540832
50,0.004905,0.004075,42.538019,84.076039
50,0.004874,0.004049,42.807337,84.614674
50,0.004843,0.004023,43.07838,85.15676
50,0.004812,0.003997,43.35116,85.70232
50,0.004781,0.003972,43.625687,86.251374
50,0.004751,0.003947,43.901973,86.803946
50,0.00472,0.003922,44.180029,87.360058
50,0.00469,0.003897,44.459866,87.919732
50,0.004661,0.003872,44.741496,88.482993
50,0.004631,0.003847,45.024931,89.049861
50,0.004601,0.003823,45.310181,89.620362
50,0.004572,0.003798,45.597259,90.194517
50,0.004543,0.003774,45.886175,90.772351
50,0.004514,0.00375,46.176943,91.353887
50,0.004485,0.003726,46.469574,91.939148
50,0.004457,0.003702,46.764079,92.528159
50,0.004428,0.003679,47.060471,93.120943
50,0.0044,0.003655,47.358762,93.717525
50,0.004372,0.003632,47.658964,94.317929
50,0.004344,0.003609,47.96109,94.922179
50,0.004317,0.003586,48.26515,95.530301
50,0.004289,0.003563,48.571159,96.142319
50,0.004262,0.003541,48.879128,96.758257
50,0.004235,0.003518,49.189071,97.378142
50,0.004208,0.003496,49.500999,98.001997
50,0.004181,0.003473,49.814925,98.62985
50,0.004154,0.003451,50.130862,99.261725
50,0.004128,0.003429,50.448824,99.897648
50,0.004102,0.003408,50.768822,100.537645
50,0.004076,0.003386,51.090871,101.181742
50,0.00405,0.003364,51.414983,101.829966
50,0.004024,0.003343,51.741171,102.482342
50,0.003998,0.003322,52.069449,103.138899
50,0.003973,0.0033,52.39983,103.799661
50,0.003948,0.003279,52.732328,104.464656
50,0.003922,0.003259,53.066956,105.133912
50,0.003897,0.003238,53.403728,105.807455
50,0.003873,0.003217,53.742657,106.485314
50,0.003848,0.003197,54.083758,107.167515
50,0.003824,0.003176,54.427043,107.854087
50,0.003799,0.003156,54.772529,108.545057
50,0.003775,0.003136,55.120227,109.240454
50,0.003751,0.003116,55.470153,109.940306
50,0.003727,0.003096,55.822321,110.644642
50,0.003703,0.003077,56.176745,111.35349
50,0.00368,0.003057,56.53344,112.066879
50,0.003656,0.003037,56.892419,112.784839
50,0.003633,0.003018,57.253699,113.507398
50,0.00361,0.002999,57.617293,114.234586
50,0.003587,0.00298,57.983217,114.966433
50,0.003564,0.002961,58.351485,115.702969
50,0.003541,0.002942,58.722112,116.444223
50,0.003519,0.002923,59.095113,117.190227
50,0.003497,0.002905,59.470505,117.941009
50,0.003474,0.002886,59.848301,118.696602
50,0.003452,0.002868,60.228517,119.457035
50,0.00343,0.00285,60.61117,120.22234
50,0.003408,0.002831,60.996274,120.992547
50,0.003387,0.002813,61.383845,121.76769
50,0.003365,0.002796,61.773899,122.547798
50,0.003344,0.002778,62.166452,123.332904
50,0.003322,0.00276,62.56152,124.123039
50,0.003301,0.002742,62.959119,124.918237
50,0.00328,0.002725,63.359265,125.718529
50,0.003259,0.002708,63.761974,126.523949
50,0.003239,0.00269,64.167264,127.334528
50,0.003218,0.002673,64.57515,128.1503
50,0.003197,0.002656,64.985649,128.971299
50,0.003177,0.002639,65.398779,129.797557
50,0.003157,0.002623,65.814554,130.629109
50,0.003137,0.002606,66.232994,131.465988
50,0.003117,0.002589,66.654114,132.308228
50,0.003097,0.002573,67.077932,133.155865
50,0.003077,0.002556,67.504466,134.008932
50,0.003058,0.00254,67.933732,134.867464
50,0.003038,0.002524,68.365748,135.731496
50,0.003019,0.002508,68.800532,136.601064
50,0.003,0.002492,69.238101,137.476202
50,0.002981,0.002476,69.678474,138.356947
50,0.002962,0.00246,70.121668,139.243335
50,0.002943,0.002445,70.567701,140.135401
50,0.002924,0.002429,71.016591,141.033183
50,0.002905,0.002414,71.468358,141.936716
50,0.002887,0.002398,71.923019,142.846037
50,0.002869,0.002383,72.380592,143.761185
50,0.00285,0.002368,72.841097,144.682195
50,0.002832,0.002353,73.304553,145.609105
50,0.002814,0.002338,73.770977,146.541954
50,0.002796,0.002323,74.24039,147.480779
50,0.002778,0.002308,74.71281,148.425619
50,0.002761,0.002293,75.188256,149.376512
50,0.002743,0.002279,75.666748,150.333497
50,0.002726,0.002264,76.148306,151.296613
50,0.002708,0.00225,76.632949,152.265899
50,0.002691,0.002236,77.120697,153.241395
50,0.002674,0.002221,77.61157,154.22314
50,0.002657,0.002207,78.105587,155.211175
50,0.00264,0.002193,78.60277,156.20554
50,0.002623,0.002179,79.103137,157.206275
50,0.002606,0.002165,79.606711,158.213421
50,0.00259,0.002152,80.11351,159.22702
50,0.002573,0.002138,80.623556,160.247112
50,0.002557,0.002124,81.13687,161.27374
50,0.002541,0.002111,81.653472,162.306945
50,0.002525,0.002097,82.173384,163.346769
50,0.002509,0.002084,82.696627,164.393255
50,0.002493,0.002071,83.223222,165.446445
50,0.002477,0.002057,83.753191,166.506382
50,0.002461,0.002044,84.286555,167.57311
50,0.002445,0.002031,84.823336,168.646672
50,0.00243,0.002018,85.363556,169.727111
50,0.002414,0.002006,85.907236,170.814473
50,0.002399,0.001993,86.4544,171.908801
50,0.002384,0.00198,87.00507,173.010139
50,0.002368,0.001968,87.559267,174.118534
50,0.002353,0.001955,88.117014,175.234029
50,0.002338,0.001943,88.678335,176.356671
50,0.002323,0.00193,89.243252,177.486505
50,0.002309,0.001918,89.811788,178.623577
50,0.002294,0.001906,90.383967,179.767934
50,0.002279,0.001894,90.959811,180.919622
50,0.002265,0.001882,91.539344,182.078689
50,0.00225,0.00187,92.122591,183.245181
50,0.002236,0.001858,92.709573,184.419147
50,0.002222,0.001846,93.300317,185.600633
50,0.002208,0.001834,93.894844,186.789689
50,0.002194,0.001822,94.493181,187.986362
50,0.00218,0.001811,95.095351,189.190702
50,0.002166,0.001799,95.701379,190.402758
50,0.002152,0.001788,96.311289,191.622579
50,0.002138,0.001776,96.925107,192.850214
50,0.002125,0.001765,97.542857,194.085714
50,0.002111,0.001754,98.164565,195.32913
50,0.002098,0.001743,98.790256,196.580512
50,0.002084,0.001732,99.419955,197.83991
50,0.002071,0.001721,100.053689,199.107377
50,0.002058,0.00171,100.691482,200.382964
50,0.002045,0.001699,101.333362,201.666723
50,0.002032,0.001688,101.979353,202.958707
50,0.002019,0.001677,102.629484,204.258968
50,0.002006,0.001667,103.283779,205.567558
50,0.001993,0.001656,103.942266,206.884533
50,0.001981,0.001645,104.604972,208.209944
50,0.001968,0.001635,105.271924,209.543847
50,0.001955,0.001624,105.943148,210.886296
50,0.001943,0.001614,106.618672,212.237345
50,0.001931,0.001604,107.298525,213.59705
50,0.001918,0.001594,107.982733,214.965465
50,0.001906,0.001584,108.671324,216.342647
50,0.001894,0.001573,109.364326,217.728653
50,0.001882,0.001563,110.061769,219.123537
50,0.00187,0.001553,110.763679,220.527359
50,0.001858,0.001544,111.470087,221.940173
50,0.001846,0.001534,112.18102,223.362039
50,0.001834,0.001524,112.896507,224.793015
50,0.001823,0.001514,113.616579,226.233157
50,0.001811,0.001505,114.341263,227.682527
50,0.0018,0.001495,115.070591,229.141181
50,0.001788,0.001486,115.80459,230.609181
50,0.001777,0.001476,116.543292,232.086585
50,0.001766,0.001467,117.286727,233.573454
50,0.001754,0.001457,118.034924,235.069849
50,0.001743,0.001448,118.787915,236.575831
50,0.001732,0.001439,119.54573,238.09146
50,0.001721,0.00143,120.3084,239.6168
50,0.00171,0.001421,121.075956,241.151912
50,0.001699,0.001412,121.848429,242.696858
50,0.001688,0.001403,122.625851,244.251703
50,0.001678,0.001394,123.408254,245.816508
50,0.001667,0.001385,124.195669,247.391339
50,0.001656,0.001376,124.988129,248.976258
50,0.001646,0.001367,125.785666,250.571332
50,0.001635,0.001359,126.588312,252.176624
50,0.001625,0.00135,127.3961,253.792201
50,0.001615,0.001341,128.209064,255.418128
50,0.001604,0.001333,129.027235,257.054471
50,0.001594,0.001324,129.850649,258.701298
50,0.001584,0.001316,130.679337,260.358675
50,0.001574,0.001307,131.513335,262.02667
50,0.001564,0.001299,132.352676,263.705351
50,0.001554,0.001291,133.197394,265.394787
50,0.001544,0.001283,134.047523,267.095046
50,0.001534,0.001274,134.903099,268.806198
50,0.001524,0.001266,135.764156,270.528313
50,0.001515,0.001258,136.63073,272.26146
50,0.001505,0.00125,137.502855,274.005711
50,0.001495,0.001242,138.380568,275.761136
50,0.001486,0.001234,139.263904,277.527808
50,0.001476,0.001227,140.152899,279.305798
50,0.001467,0.001219,141.047589,281.095178
50,0.001458,0.001211,141.948011,282.896022
50,0.001448,0.001203,142.854202,284.708404
50,0.001439,0.001196,143.766198,286.532396


==> csv_data/transmission_timing_edge.csv <==
Time_Hours,NZ_CI_gCO2kWh,NZ_SAOITHE_AoI,NZ_SAOITHE_CumulCF,NZ_Is_SAOITHE_Tx,NZ_RR_AoI,NZ_RR_CumulCF,NZ_Is_RR_Tx,NZ_Random_AoI,NZ_Random_CumulCF,NZ_Is_Random_Tx,NZ_SUMMARY_CI_Mean,NZ_SUMMARY_CF_Budget,NZ_SUMMARY_SAOITHE_Total_CF,NZ_SUMMARY_SAOITHE_Avg_AoI,NZ_SUMMARY_RR_Total_CF,NZ_SUMMARY_RR_Avg_AoI,NZ_SUMMARY_RR_CF_Reduction_Pct,NZ_SUMMARY_Random_Total_CF,NZ_SUMMARY_Random_Avg_AoI,SI_CI_gCO2kWh,SI_SAOITHE_AoI,SI_SAOITHE_CumulCF,SI_Is_SAOITHE_Tx,SI_RR_AoI,SI_RR_CumulCF,SI_Is_RR_Tx,SI_Random_AoI,SI_Random_CumulCF,SI_Is_Random_Tx,SI_SUMMARY_CI_Mean,SI_SUMMARY_CF_Budget,SI_SUMMARY_SAOITHE_Total_CF,SI_SUMMARY_SAOITHE_Avg_AoI,SI_SUMMARY_RR_Total_CF,SI_SUMMARY_RR_Avg_AoI,SI_SUMMARY_RR_CF_Reduction_Pct,SI_SUMMARY_Random_Total_CF,SI_SUMMARY_Random_Avg_AoI,JP_CI_gCO2kWh,JP_SAOITHE_AoI,JP_SAOITHE_CumulCF,JP_Is_SAOITHE_Tx,JP_RR_AoI,JP_RR_CumulCF,JP_Is_RR_Tx,JP_Random_AoI,JP_Random_CumulCF,JP_Is_Random_Tx,JP_SUMMARY_CI_Mean,JP_SUMMARY_CF_Budget,JP_SUMMARY_SAOITHE_Total_CF,JP_SUMMARY_SAOITHE_Avg_AoI,JP_SUMMARY_RR_Total_CF,JP_SUMMARY_RR_Avg_AoI,JP_SUMMARY_RR_CF_Reduction_Pct,JP_SUMMARY_Random_Total_CF,JP_SUMMARY_Random_Avg_AoI
0.0,48.15,23.0,12.3732125,1,23.0,12.3732125,1,23.0,0.0,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,144.53,23.0,0.0,0,23.0,37.14019527777778,1,23.0,0.0,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,280.62,23.0,0.0,0,23.0,72.11154499999999,1,23.0,0.0,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.08333333333333333,48.15,24.0,12.3732125,0,24.0,12.3732125,0,24.0,0.0,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,144.53,24.0,0.0,0,24.0,37.14019527777778,0,24.0,0.0,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,278.66,24.0,0.0,0,24.0,72.11154499999999,0,24.0,0.0,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.16666666666666666,48.15,1.0,12.3732125,0,1.0,12.3732125,0,25.0,12.3732125,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,144.53,25.0,0.0,0,1.0,37.14019527777778,0,25.0,37.14019527777778,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,277.93,25.0,0.0,0,1.0,72.11154499999999,0,25.0,71.42028972222222,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.25,48.15,2.0,12.3732125,0,2.0,12.3732125,0,26.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,145.65,26.0,0.0,0,2.0,37.14019527777778,0,26.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,277.51,26.0,0.0,0,2.0,72.11154499999999,0,26.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.3333333333333333,48.15,3.0,12.3732125,0,3.0,12.3732125,0,1.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,145.65,27.0,0.0,0,3.0,37.14019527777778,0,1.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,278.12,27.0,0.0,0,3.0,72.11154499999999,0,1.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.4166666666666667,48.15,4.0,12.3732125,0,4.0,12.3732125,0,2.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,145.65,28.0,0.0,0,4.0,37.14019527777778,0,2.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,277.62,28.0,0.0,0,4.0,72.11154499999999,0,2.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.5,48.84,5.0,12.3732125,0,5.0,12.3732125,0,3.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,142.23,29.0,0.0,0,5.0,37.14019527777778,0,3.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,276.85,29.0,0.0,0,5.0,72.11154499999999,0,3.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.5833333333333334,48.84,6.0,12.3732125,0,6.0,12.3732125,0,4.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,142.23,30.0,0.0,0,6.0,37.14019527777778,0,4.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,276.09,30.0,0.0,0,6.0,72.11154499999999,0,4.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.6666666666666666,48.84,7.0,12.3732125,0,7.0,12.3732125,0,5.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,142.23,31.0,0.0,0,7.0,37.14019527777778,0,5.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,275.33,31.0,0.0,0,7.0,72.11154499999999,0,5.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.75,48.84,8.0,12.3732125,0,8.0,12.3732125,0,6.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,139.03,32.0,0.0,0,8.0,37.14019527777778,0,6.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,274.75,32.0,0.0,0,8.0,72.11154499999999,0,6.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.8333333333333334,48.84,9.0,12.3732125,0,9.0,12.3732125,0,7.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,139.03,33.0,0.0,0,9.0,37.14019527777778,0,7.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,274.6,33.0,70.56457222222222,1,9.0,72.11154499999999,0,7.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
0.9166666666666666,48.84,10.0,12.3732125,0,10.0,12.3732125,0,8.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,139.03,34.0,0.0,0,10.0,37.14019527777778,0,8.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,274.06,34.0,70.56457222222222,0,10.0,72.11154499999999,0,8.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.0,48.74,11.0,12.3732125,0,11.0,12.3732125,0,9.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,137.91,35.0,0.0,0,11.0,37.14019527777778,0,9.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,212.53,1.0,70.56457222222222,0,11.0,72.11154499999999,0,9.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.0833333333333333,48.74,12.0,12.3732125,0,12.0,12.3732125,0,10.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,137.91,36.0,35.43903916666667,1,12.0,37.14019527777778,0,10.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,214.24,2.0,70.56457222222222,0,12.0,72.11154499999999,0,10.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.1666666666666667,48.74,13.0,12.3732125,0,13.0,12.3732125,0,11.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,137.91,37.0,35.43903916666667,0,13.0,37.14019527777778,0,11.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,213.54,3.0,70.56457222222222,0,13.0,72.11154499999999,0,11.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.25,48.74,14.0,12.3732125,0,14.0,12.3732125,0,12.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,137.19,1.0,35.43903916666667,0,14.0,37.14019527777778,0,12.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,213.39,4.0,70.56457222222222,0,14.0,72.11154499999999,0,12.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.3333333333333333,48.74,15.0,12.3732125,0,15.0,12.3732125,0,13.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,137.19,2.0,35.43903916666667,0,15.0,37.14019527777778,0,13.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,212.91,5.0,70.56457222222222,0,15.0,72.11154499999999,0,13.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.4166666666666667,48.74,16.0,12.3732125,0,16.0,12.3732125,0,14.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,137.19,3.0,35.43903916666667,0,16.0,37.14019527777778,0,14.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,212.7,6.0,70.56457222222222,0,16.0,72.11154499999999,0,14.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.5,48.55,17.0,12.3732125,0,17.0,12.3732125,0,15.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,136.51,4.0,35.43903916666667,0,17.0,37.14019527777778,0,15.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,212.35,7.0,70.56457222222222,0,17.0,72.11154499999999,0,15.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.5833333333333333,48.55,18.0,12.3732125,0,18.0,12.3732125,0,16.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,136.51,5.0,35.43903916666667,0,18.0,37.14019527777778,0,16.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,213.31,8.0,70.56457222222222,0,18.0,72.11154499999999,0,16.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.6666666666666667,48.55,19.0,12.3732125,0,19.0,12.3732125,0,17.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,136.51,6.0,35.43903916666667,0,19.0,37.14019527777778,0,17.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,214.57,9.0,70.56457222222222,0,19.0,72.11154499999999,0,17.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.75,48.55,20.0,12.3732125,0,20.0,12.3732125,0,18.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,136.36,7.0,35.43903916666667,0,20.0,37.14019527777778,0,18.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,213.95,10.0,70.56457222222222,0,20.0,72.11154499999999,0,18.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.8333333333333333,48.55,21.0,12.3732125,0,21.0,12.3732125,0,19.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,136.36,8.0,35.43903916666667,0,21.0,37.14019527777778,0,19.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,213.69,11.0,70.56457222222222,0,21.0,72.11154499999999,0,19.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
1.9166666666666667,48.55,22.0,12.3732125,0,22.0,12.3732125,0,20.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,136.36,9.0,35.43903916666667,0,22.0,37.14019527777778,0,20.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,213.34,12.0,70.56457222222222,0,22.0,72.11154499999999,0,20.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.0,48.11,23.0,12.3732125,0,23.0,24.73614611111111,1,21.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,132.53,10.0,35.43903916666667,0,23.0,71.1967238888889,1,21.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,187.69,13.0,70.56457222222222,0,23.0,120.34266138888887,1,21.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.0833333333333335,48.11,24.0,12.3732125,0,24.0,24.73614611111111,0,22.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,132.53,11.0,35.43903916666667,0,24.0,71.1967238888889,0,22.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,187.46,14.0,70.56457222222222,0,24.0,120.34266138888887,0,22.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.1666666666666665,48.11,25.0,12.3732125,0,1.0,24.73614611111111,0,23.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,132.53,12.0,35.43903916666667,0,1.0,71.1967238888889,0,23.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,187.46,15.0,70.56457222222222,0,1.0,120.34266138888887,0,23.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.25,48.11,26.0,12.3732125,0,2.0,24.73614611111111,0,24.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,134.53,13.0,35.43903916666667,0,2.0,71.1967238888889,0,24.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,187.48,16.0,70.56457222222222,0,2.0,120.34266138888887,0,24.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.3333333333333335,48.11,27.0,12.3732125,0,3.0,24.73614611111111,0,25.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,134.53,14.0,35.43903916666667,0,3.0,71.1967238888889,0,25.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,187.28,17.0,70.56457222222222,0,3.0,120.34266138888887,0,25.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.4166666666666665,48.11,28.0,12.3732125,0,4.0,24.73614611111111,0,26.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,134.53,15.0,35.43903916666667,0,4.0,71.1967238888889,0,26.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,187.19,18.0,70.56457222222222,0,4.0,120.34266138888887,0,26.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.5,47.95,29.0,12.3732125,0,5.0,24.73614611111111,0,27.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,134.47,16.0,35.43903916666667,0,5.0,71.1967238888889,0,27.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.77,19.0,70.56457222222222,0,5.0,120.34266138888887,0,27.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.5833333333333335,47.95,30.0,12.3732125,0,6.0,24.73614611111111,0,28.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,134.47,17.0,35.43903916666667,0,6.0,71.1967238888889,0,28.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,185.56,20.0,70.56457222222222,0,6.0,120.34266138888887,0,28.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.6666666666666665,47.95,31.0,12.3732125,0,7.0,24.73614611111111,0,29.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,134.47,18.0,35.43903916666667,0,7.0,71.1967238888889,0,29.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,185.25,21.0,70.56457222222222,0,7.0,120.34266138888887,0,29.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.75,47.95,32.0,12.3732125,0,8.0,24.73614611111111,0,30.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,132.66,19.0,35.43903916666667,0,8.0,71.1967238888889,0,30.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,185.4,22.0,70.56457222222222,0,8.0,120.34266138888887,0,30.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.8333333333333335,47.95,33.0,12.3732125,0,9.0,24.73614611111111,0,31.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,132.66,20.0,35.43903916666667,0,9.0,71.1967238888889,0,31.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,185.2,23.0,118.15582777777777,1,9.0,120.34266138888887,0,31.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
2.9166666666666665,47.95,34.0,12.3732125,0,10.0,24.73614611111111,0,32.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,132.66,21.0,35.43903916666667,0,10.0,71.1967238888889,0,32.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,185.21,24.0,118.15582777777777,0,10.0,120.34266138888887,0,32.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.0,47.43,35.0,12.3732125,0,11.0,24.73614611111111,0,33.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,130.13,22.0,35.43903916666667,0,11.0,71.1967238888889,0,33.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.69,1.0,118.15582777777777,0,11.0,120.34266138888887,0,33.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.0833333333333335,47.43,36.0,12.3732125,0,12.0,24.73614611111111,0,34.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,130.13,23.0,68.87883444444444,1,12.0,71.1967238888889,0,34.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.49,2.0,118.15582777777777,0,12.0,120.34266138888887,0,34.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.1666666666666665,47.43,37.0,12.3732125,0,13.0,24.73614611111111,0,35.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,130.13,24.0,68.87883444444444,0,13.0,71.1967238888889,0,35.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.58,3.0,118.15582777777777,0,13.0,120.34266138888887,0,35.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.25,47.43,38.0,12.3732125,0,14.0,24.73614611111111,0,36.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,135.16,1.0,68.87883444444444,0,14.0,71.1967238888889,0,36.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.49,4.0,118.15582777777777,0,14.0,120.34266138888887,0,36.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.3333333333333335,47.43,39.0,12.3732125,0,15.0,24.73614611111111,0,37.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,135.16,2.0,68.87883444444444,0,15.0,71.1967238888889,0,37.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.68,5.0,118.15582777777777,0,15.0,120.34266138888887,0,37.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.4166666666666665,47.43,40.0,12.3732125,0,16.0,24.73614611111111,0,38.0,12.3732125,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,135.16,3.0,68.87883444444444,0,16.0,71.1967238888889,0,38.0,37.14019527777778,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.71,6.0,118.15582777777777,0,16.0,120.34266138888887,0,38.0,71.42028972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.5,46.45,41.0,12.3732125,0,17.0,24.73614611111111,0,39.0,24.309572222222222,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,134.56,4.0,68.87883444444444,0,17.0,71.1967238888889,0,39.0,71.7183775,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.95,7.0,118.15582777777777,0,17.0,120.34266138888887,0,39.0,119.46124666666665,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.5833333333333335,46.45,42.0,12.3732125,0,18.0,24.73614611111111,0,40.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,134.56,5.0,68.87883444444444,0,18.0,71.1967238888889,0,40.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.68,8.0,118.15582777777777,0,18.0,120.34266138888887,0,40.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.6666666666666665,46.45,43.0,12.3732125,0,19.0,24.73614611111111,0,1.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,134.56,6.0,68.87883444444444,0,19.0,71.1967238888889,0,1.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,186.92,9.0,118.15582777777777,0,19.0,120.34266138888887,0,1.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.75,46.45,44.0,24.309572222222222,1,20.0,24.73614611111111,0,2.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,133.94,7.0,68.87883444444444,0,20.0,71.1967238888889,0,2.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,187.0,10.0,118.15582777777777,0,20.0,120.34266138888887,0,2.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.8333333333333335,46.45,45.0,24.309572222222222,0,21.0,24.73614611111111,0,3.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,133.94,8.0,68.87883444444444,0,21.0,71.1967238888889,0,3.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,187.41,11.0,118.15582777777777,0,21.0,120.34266138888887,0,3.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
3.9166666666666665,46.45,1.0,24.309572222222222,0,22.0,24.73614611111111,0,4.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,133.94,9.0,68.87883444444444,0,22.0,71.1967238888889,0,4.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,187.33,12.0,118.15582777777777,0,22.0,120.34266138888887,0,4.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.0,49.87,2.0,24.309572222222222,0,23.0,37.55135083333333,1,5.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,130.3,10.0,68.87883444444444,0,23.0,104.68020444444446,1,5.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,210.51,13.0,118.15582777777777,0,23.0,174.43788388888888,1,5.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.083333333333333,49.87,3.0,24.309572222222222,0,24.0,37.55135083333333,0,6.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,130.3,11.0,68.87883444444444,0,24.0,104.68020444444446,0,6.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,210.35,14.0,118.15582777777777,0,24.0,174.43788388888888,0,6.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.166666666666667,49.87,4.0,24.309572222222222,0,1.0,37.55135083333333,0,7.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,130.3,12.0,68.87883444444444,0,1.0,104.68020444444446,0,7.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,210.41,15.0,118.15582777777777,0,1.0,174.43788388888888,0,7.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.25,49.87,5.0,24.309572222222222,0,2.0,37.55135083333333,0,8.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,131.83,13.0,68.87883444444444,0,2.0,104.68020444444446,0,8.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,210.85,16.0,118.15582777777777,0,2.0,174.43788388888888,0,8.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.333333333333333,49.87,6.0,24.309572222222222,0,3.0,37.55135083333333,0,9.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,131.83,14.0,68.87883444444444,0,3.0,104.68020444444446,0,9.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,211.24,17.0,118.15582777777777,0,3.0,174.43788388888888,0,9.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.416666666666667,49.87,7.0,24.309572222222222,0,4.0,37.55135083333333,0,10.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,131.83,15.0,68.87883444444444,0,4.0,104.68020444444446,0,10.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,211.85,18.0,118.15582777777777,0,4.0,174.43788388888888,0,10.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.5,48.66,8.0,24.309572222222222,0,5.0,37.55135083333333,0,11.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,130.69,16.0,68.87883444444444,0,5.0,104.68020444444446,0,11.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,212.31,19.0,118.15582777777777,0,5.0,174.43788388888888,0,11.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.583333333333333,48.66,9.0,24.309572222222222,0,6.0,37.55135083333333,0,12.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,130.69,17.0,68.87883444444444,0,6.0,104.68020444444446,0,12.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,212.87,20.0,118.15582777777777,0,6.0,174.43788388888888,0,12.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.666666666666667,48.66,10.0,24.309572222222222,0,7.0,37.55135083333333,0,13.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,130.69,18.0,68.87883444444444,0,7.0,104.68020444444446,0,13.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,213.28,21.0,118.15582777777777,0,7.0,174.43788388888888,0,13.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.75,48.66,11.0,24.309572222222222,0,8.0,37.55135083333333,0,14.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,127.84,19.0,68.87883444444444,0,8.0,104.68020444444446,0,14.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,213.61,22.0,118.15582777777777,0,8.0,174.43788388888888,0,14.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.833333333333333,48.66,12.0,24.309572222222222,0,9.0,37.55135083333333,0,15.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,127.84,20.0,68.87883444444444,0,9.0,104.68020444444446,0,15.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,214.03,23.0,173.15559249999998,1,9.0,174.43788388888888,0,15.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
4.916666666666667,48.66,13.0,24.309572222222222,0,10.0,37.55135083333333,0,16.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,127.84,21.0,68.87883444444444,0,10.0,104.68020444444446,0,16.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,214.43,24.0,173.15559249999998,0,10.0,174.43788388888888,0,16.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.0,48.33,14.0,24.309572222222222,0,11.0,37.55135083333333,0,17.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,125.51,22.0,68.87883444444444,0,11.0,104.68020444444446,0,17.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,265.5,1.0,173.15559249999998,0,11.0,174.43788388888888,0,17.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.083333333333333,48.33,15.0,24.309572222222222,0,12.0,37.55135083333333,0,18.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,125.51,23.0,68.87883444444444,0,12.0,104.68020444444446,0,18.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,265.6,2.0,173.15559249999998,0,12.0,174.43788388888888,0,18.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.166666666666667,48.33,16.0,24.309572222222222,0,13.0,37.55135083333333,0,19.0,24.309572222222222,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,125.51,24.0,68.87883444444444,0,13.0,104.68020444444446,0,19.0,71.7183775,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,264.75,3.0,173.15559249999998,0,13.0,174.43788388888888,0,19.0,119.46124666666665,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.25,48.33,17.0,24.309572222222222,0,14.0,37.55135083333333,0,20.0,36.729039722222225,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,125.21,25.0,68.87883444444444,0,14.0,104.68020444444446,0,20.0,103.89386944444445,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,265.21,4.0,173.15559249999998,0,14.0,174.43788388888888,0,20.0,187.61284972222222,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.333333333333333,48.33,18.0,24.309572222222222,0,15.0,37.55135083333333,0,21.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,125.21,26.0,68.87883444444444,0,15.0,104.68020444444446,0,21.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,265.41,5.0,173.15559249999998,0,15.0,174.43788388888888,0,21.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.416666666666667,48.33,19.0,24.309572222222222,0,16.0,37.55135083333333,0,1.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,125.21,27.0,68.87883444444444,0,16.0,104.68020444444446,0,1.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,265.85,6.0,173.15559249999998,0,16.0,174.43788388888888,0,1.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.5,54.56,20.0,24.309572222222222,0,17.0,37.55135083333333,0,2.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,124.96,28.0,68.87883444444444,0,17.0,104.68020444444446,0,2.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,265.89,7.0,173.15559249999998,0,17.0,174.43788388888888,0,2.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.583333333333333,54.56,21.0,24.309572222222222,0,18.0,37.55135083333333,0,3.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,124.96,29.0,68.87883444444444,0,18.0,104.68020444444446,0,3.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,266.29,8.0,173.15559249999998,0,18.0,174.43788388888888,0,3.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.666666666666667,54.56,22.0,24.309572222222222,0,19.0,37.55135083333333,0,4.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,124.96,30.0,68.87883444444444,0,19.0,104.68020444444446,0,4.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,266.52,9.0,173.15559249999998,0,19.0,174.43788388888888,0,4.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.75,54.56,23.0,24.309572222222222,0,20.0,37.55135083333333,0,5.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,124.17,31.0,68.87883444444444,0,20.0,104.68020444444446,0,5.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,266.98,10.0,173.15559249999998,0,20.0,174.43788388888888,0,5.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.833333333333333,54.56,24.0,24.309572222222222,0,21.0,37.55135083333333,0,6.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,124.17,32.0,100.78707527777777,1,21.0,104.68020444444446,0,6.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,267.31,11.0,173.15559249999998,0,21.0,174.43788388888888,0,6.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
5.916666666666667,54.56,25.0,24.309572222222222,0,22.0,37.55135083333333,0,7.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,124.17,33.0,100.78707527777777,0,22.0,104.68020444444446,0,7.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,267.82,12.0,173.15559249999998,0,22.0,174.43788388888888,0,7.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.0,52.08,26.0,24.309572222222222,0,23.0,50.934464166666665,1,8.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,127.83,1.0,100.78707527777777,0,23.0,137.52896361111112,1,8.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,340.68,13.0,173.15559249999998,0,23.0,261.9831805555555,1,8.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.083333333333333,52.08,27.0,24.309572222222222,0,24.0,50.934464166666665,0,9.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,127.83,2.0,100.78707527777777,0,24.0,137.52896361111112,0,9.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,340.87,14.0,173.15559249999998,0,24.0,261.9831805555555,0,9.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.166666666666667,52.08,28.0,24.309572222222222,0,1.0,50.934464166666665,0,10.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,127.83,3.0,100.78707527777777,0,1.0,137.52896361111112,0,10.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,341.37,15.0,173.15559249999998,0,1.0,261.9831805555555,0,10.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.25,52.08,29.0,24.309572222222222,0,2.0,50.934464166666665,0,11.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,128.08,4.0,100.78707527777777,0,2.0,137.52896361111112,0,11.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,341.69,16.0,173.15559249999998,0,2.0,261.9831805555555,0,11.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.333333333333333,52.08,30.0,24.309572222222222,0,3.0,50.934464166666665,0,12.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,128.08,5.0,100.78707527777777,0,3.0,137.52896361111112,0,12.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,342.28,17.0,173.15559249999998,0,3.0,261.9831805555555,0,12.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.416666666666667,52.08,31.0,24.309572222222222,0,4.0,50.934464166666665,0,13.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,128.08,6.0,100.78707527777777,0,4.0,137.52896361111112,0,13.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,342.55,18.0,173.15559249999998,0,4.0,261.9831805555555,0,13.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.5,50.47,32.0,37.27896027777778,1,5.0,50.934464166666665,0,14.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,128.03,7.0,100.78707527777777,0,5.0,137.52896361111112,0,14.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,342.8,19.0,173.15559249999998,0,5.0,261.9831805555555,0,14.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.583333333333333,50.47,33.0,37.27896027777778,0,6.0,50.934464166666665,0,15.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,128.03,8.0,100.78707527777777,0,6.0,137.52896361111112,0,15.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,342.2,20.0,173.15559249999998,0,6.0,261.9831805555555,0,15.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.666666666666667,50.47,1.0,37.27896027777778,0,7.0,50.934464166666665,0,16.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,128.03,9.0,100.78707527777777,0,7.0,137.52896361111112,0,16.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,342.41,21.0,173.15559249999998,0,7.0,261.9831805555555,0,16.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.75,50.47,2.0,37.27896027777778,0,8.0,50.934464166666665,0,17.0,36.729039722222225,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,128.44,10.0,100.78707527777777,0,8.0,137.52896361111112,0,17.0,103.89386944444445,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,342.97,22.0,173.15559249999998,0,8.0,261.9831805555555,0,17.0,187.61284972222222,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.833333333333333,50.47,3.0,37.27896027777778,0,9.0,50.934464166666665,0,18.0,49.69842777777778,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,128.44,11.0,100.78707527777777,0,9.0,137.52896361111112,0,18.0,136.89938166666667,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,343.33,23.0,261.3818655555555,1,9.0,261.9831805555555,0,18.0,275.8391227777778,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
6.916666666666667,50.47,4.0,37.27896027777778,0,10.0,50.934464166666665,0,19.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,128.44,12.0,100.78707527777777,0,10.0,137.52896361111112,0,19.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,343.69,24.0,261.3818655555555,0,10.0,261.9831805555555,0,19.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.0,51.04,5.0,37.27896027777778,0,11.0,50.934464166666665,0,1.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,122.23,13.0,100.78707527777777,0,11.0,137.52896361111112,0,1.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,410.96,1.0,261.3818655555555,0,11.0,261.9831805555555,0,1.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.083333333333333,51.04,6.0,37.27896027777778,0,12.0,50.934464166666665,0,2.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,122.23,14.0,100.78707527777777,0,12.0,137.52896361111112,0,2.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,411.01,2.0,261.3818655555555,0,12.0,261.9831805555555,0,2.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.166666666666667,51.04,7.0,37.27896027777778,0,13.0,50.934464166666665,0,3.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,122.23,15.0,100.78707527777777,0,13.0,137.52896361111112,0,3.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,411.06,3.0,261.3818655555555,0,13.0,261.9831805555555,0,3.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.25,51.04,8.0,37.27896027777778,0,14.0,50.934464166666665,0,4.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,121.08,16.0,100.78707527777777,0,14.0,137.52896361111112,0,4.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,411.46,4.0,261.3818655555555,0,14.0,261.9831805555555,0,4.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.333333333333333,51.04,9.0,37.27896027777778,0,15.0,50.934464166666665,0,5.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,121.08,17.0,100.78707527777777,0,15.0,137.52896361111112,0,5.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,411.85,5.0,261.3818655555555,0,15.0,261.9831805555555,0,5.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.416666666666667,51.04,10.0,37.27896027777778,0,16.0,50.934464166666665,0,6.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,121.08,18.0,100.78707527777777,0,16.0,137.52896361111112,0,6.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,411.76,6.0,261.3818655555555,0,16.0,261.9831805555555,0,6.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.5,53.11,11.0,37.27896027777778,0,17.0,50.934464166666665,0,7.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,120.14,19.0,100.78707527777777,0,17.0,137.52896361111112,0,7.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,411.81,7.0,261.3818655555555,0,17.0,261.9831805555555,0,7.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.583333333333333,53.11,12.0,37.27896027777778,0,18.0,50.934464166666665,0,8.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,120.14,20.0,100.78707527777777,0,18.0,137.52896361111112,0,8.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,411.8,8.0,261.3818655555555,0,18.0,261.9831805555555,0,8.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.666666666666667,53.11,13.0,37.27896027777778,0,19.0,50.934464166666665,0,9.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,120.14,21.0,100.78707527777777,0,19.0,137.52896361111112,0,9.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,411.82,9.0,261.3818655555555,0,19.0,261.9831805555555,0,9.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.75,53.11,14.0,37.27896027777778,0,20.0,50.934464166666665,0,10.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,119.7,22.0,100.78707527777777,0,20.0,137.52896361111112,0,10.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,412.08,10.0,261.3818655555555,0,20.0,261.9831805555555,0,10.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.833333333333333,53.11,15.0,37.27896027777778,0,21.0,50.934464166666665,0,11.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,119.7,23.0,100.78707527777777,0,21.0,137.52896361111112,0,11.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,412.59,11.0,261.3818655555555,0,21.0,261.9831805555555,0,11.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
7.916666666666667,53.11,16.0,37.27896027777778,0,22.0,50.934464166666665,0,12.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,119.7,24.0,100.78707527777777,0,22.0,137.52896361111112,0,12.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,412.77,12.0,261.3818655555555,0,22.0,261.9831805555555,0,12.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.0,57.82,17.0,37.27896027777778,0,23.0,65.79259805555556,1,13.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.42,25.0,100.78707527777777,0,23.0,165.38989194444446,1,13.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.53,13.0,261.3818655555555,0,23.0,373.1313758333333,1,13.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.083333333333334,57.82,18.0,37.27896027777778,0,24.0,65.79259805555556,0,14.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.42,26.0,100.78707527777777,0,24.0,165.38989194444446,0,14.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.62,14.0,261.3818655555555,0,24.0,373.1313758333333,0,14.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.166666666666666,57.82,19.0,37.27896027777778,0,1.0,65.79259805555556,0,15.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.42,27.0,100.78707527777777,0,1.0,165.38989194444446,0,15.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.63,15.0,261.3818655555555,0,1.0,373.1313758333333,0,15.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.25,57.82,20.0,37.27896027777778,0,2.0,65.79259805555556,0,16.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,110.12,28.0,100.78707527777777,0,2.0,165.38989194444446,0,16.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.39,16.0,261.3818655555555,0,2.0,373.1313758333333,0,16.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.333333333333334,57.82,21.0,37.27896027777778,0,3.0,65.79259805555556,0,17.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,110.12,29.0,100.78707527777777,0,3.0,165.38989194444446,0,17.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.48,17.0,261.3818655555555,0,3.0,373.1313758333333,0,17.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.416666666666666,57.82,22.0,37.27896027777778,0,4.0,65.79259805555556,0,18.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,110.12,30.0,100.78707527777777,0,4.0,165.38989194444446,0,18.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.66,18.0,261.3818655555555,0,4.0,373.1313758333333,0,18.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.5,64.66,23.0,37.27896027777778,0,5.0,65.79259805555556,0,19.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.8,31.0,100.78707527777777,0,5.0,165.38989194444446,0,19.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.76,19.0,261.3818655555555,0,5.0,373.1313758333333,0,19.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.583333333333334,64.66,24.0,37.27896027777778,0,6.0,65.79259805555556,0,20.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.8,32.0,100.78707527777777,0,6.0,165.38989194444446,0,20.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.74,20.0,261.3818655555555,0,6.0,373.1313758333333,0,20.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.666666666666666,64.66,25.0,37.27896027777778,0,7.0,65.79259805555556,0,21.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.8,33.0,100.78707527777777,0,7.0,165.38989194444446,0,21.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.77,21.0,261.3818655555555,0,7.0,373.1313758333333,0,21.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.75,64.66,26.0,37.27896027777778,0,8.0,65.79259805555556,0,22.0,49.69842777777778,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,107.23,34.0,100.78707527777777,0,8.0,165.38989194444446,0,22.0,136.89938166666667,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.84,22.0,261.3818655555555,0,8.0,373.1313758333333,0,22.0,275.8391227777778,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.833333333333334,64.66,27.0,37.27896027777778,0,9.0,65.79259805555556,0,23.0,66.31425166666666,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,107.23,35.0,100.78707527777777,0,9.0,165.38989194444446,0,23.0,164.45451305555557,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.84,23.0,261.3818655555555,0,9.0,373.1313758333333,0,23.0,387.0669794444444,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
8.916666666666666,64.66,28.0,37.27896027777778,0,10.0,65.79259805555556,0,24.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,107.23,36.0,128.34220666666667,1,10.0,165.38989194444446,0,24.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.83,24.0,372.6071525,1,10.0,373.1313758333333,0,24.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.0,59.7,29.0,37.27896027777778,0,11.0,65.79259805555556,0,1.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,110.54,37.0,128.34220666666667,0,11.0,165.38989194444446,0,1.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.92,25.0,372.6071525,0,11.0,373.1313758333333,0,1.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.083333333333334,59.7,30.0,37.27896027777778,0,12.0,65.79259805555556,0,2.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,110.54,1.0,128.34220666666667,0,12.0,165.38989194444446,0,2.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.89,1.0,372.6071525,0,12.0,373.1313758333333,0,2.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.166666666666666,59.7,31.0,37.27896027777778,0,13.0,65.79259805555556,0,3.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,110.54,2.0,128.34220666666667,0,13.0,165.38989194444446,0,3.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.89,2.0,372.6071525,0,13.0,373.1313758333333,0,3.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.25,59.7,32.0,37.27896027777778,0,14.0,65.79259805555556,0,4.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.54,3.0,128.34220666666667,0,14.0,165.38989194444446,0,4.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.95,3.0,372.6071525,0,14.0,373.1313758333333,0,4.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.333333333333334,59.7,33.0,37.27896027777778,0,15.0,65.79259805555556,0,5.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.54,4.0,128.34220666666667,0,15.0,165.38989194444446,0,5.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.98,4.0,372.6071525,0,15.0,373.1313758333333,0,5.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.416666666666666,59.7,34.0,37.27896027777778,0,16.0,65.79259805555556,0,6.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.54,5.0,128.34220666666667,0,16.0,165.38989194444446,0,6.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.96,5.0,372.6071525,0,16.0,373.1313758333333,0,6.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.5,55.26,35.0,37.27896027777778,0,17.0,65.79259805555556,0,7.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.79,6.0,128.34220666666667,0,17.0,165.38989194444446,0,7.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.97,6.0,372.6071525,0,17.0,373.1313758333333,0,7.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.583333333333334,55.26,36.0,37.27896027777778,0,18.0,65.79259805555556,0,8.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.79,7.0,128.34220666666667,0,18.0,165.38989194444446,0,8.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.03,7.0,372.6071525,0,18.0,373.1313758333333,0,8.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.666666666666666,55.26,37.0,37.27896027777778,0,19.0,65.79259805555556,0,9.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.79,8.0,128.34220666666667,0,19.0,165.38989194444446,0,9.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.0,8.0,372.6071525,0,19.0,373.1313758333333,0,9.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.75,55.26,38.0,37.27896027777778,0,20.0,65.79259805555556,0,10.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,105.23,9.0,128.34220666666667,0,20.0,165.38989194444446,0,10.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.03,9.0,372.6071525,0,20.0,373.1313758333333,0,10.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.833333333333334,55.26,39.0,37.27896027777778,0,21.0,65.79259805555556,0,11.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,105.23,10.0,128.34220666666667,0,21.0,165.38989194444446,0,11.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.0,10.0,372.6071525,0,21.0,373.1313758333333,0,11.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
9.916666666666666,55.26,40.0,37.27896027777778,0,22.0,65.79259805555556,0,12.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,105.23,11.0,128.34220666666667,0,22.0,165.38989194444446,0,12.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.04,11.0,372.6071525,0,22.0,373.1313758333333,0,12.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.0,52.29,41.0,50.71603777777778,1,23.0,79.22967555555556,1,13.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,104.22,12.0,128.34220666666667,0,23.0,192.17153694444445,1,13.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.11,12.0,372.6071525,0,23.0,484.94255944444444,1,13.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.083333333333334,52.29,42.0,50.71603777777778,0,24.0,79.22967555555556,0,14.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,104.22,13.0,128.34220666666667,0,24.0,192.17153694444445,0,14.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.18,13.0,372.6071525,0,24.0,484.94255944444444,0,14.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.166666666666666,52.29,1.0,50.71603777777778,0,1.0,79.22967555555556,0,15.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,104.22,14.0,128.34220666666667,0,1.0,192.17153694444445,0,15.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.12,14.0,372.6071525,0,1.0,484.94255944444444,0,15.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.25,52.29,2.0,50.71603777777778,0,2.0,79.22967555555556,0,16.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,103.48,15.0,128.34220666666667,0,2.0,192.17153694444445,0,16.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.08,15.0,372.6071525,0,2.0,484.94255944444444,0,16.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.333333333333334,52.29,3.0,50.71603777777778,0,3.0,79.22967555555556,0,17.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,103.48,16.0,128.34220666666667,0,3.0,192.17153694444445,0,17.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.96,16.0,372.6071525,0,3.0,484.94255944444444,0,17.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.416666666666666,52.29,4.0,50.71603777777778,0,4.0,79.22967555555556,0,18.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,103.48,17.0,128.34220666666667,0,4.0,192.17153694444445,0,18.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.97,17.0,372.6071525,0,4.0,484.94255944444444,0,18.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.5,54.61,5.0,50.71603777777778,0,5.0,79.22967555555556,0,19.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,104.06,18.0,128.34220666666667,0,5.0,192.17153694444445,0,19.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.95,18.0,372.6071525,0,5.0,484.94255944444444,0,19.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.583333333333334,54.61,6.0,50.71603777777778,0,6.0,79.22967555555556,0,20.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,104.06,19.0,128.34220666666667,0,6.0,192.17153694444445,0,20.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.95,19.0,372.6071525,0,6.0,484.94255944444444,0,20.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.666666666666666,54.61,7.0,50.71603777777778,0,7.0,79.22967555555556,0,21.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,104.06,20.0,128.34220666666667,0,7.0,192.17153694444445,0,21.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,434.98,20.0,372.6071525,0,7.0,484.94255944444444,0,21.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.75,54.61,8.0,50.71603777777778,0,8.0,79.22967555555556,0,22.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,103.43,21.0,128.34220666666667,0,8.0,192.17153694444445,0,22.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.02,21.0,372.6071525,0,8.0,484.94255944444444,0,22.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.833333333333334,54.61,9.0,50.71603777777778,0,9.0,79.22967555555556,0,23.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,103.43,22.0,128.34220666666667,0,9.0,192.17153694444445,0,23.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.0,22.0,372.6071525,0,9.0,484.94255944444444,0,23.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
10.916666666666666,54.61,10.0,50.71603777777778,0,10.0,79.22967555555556,0,24.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,103.43,23.0,154.9208436111111,1,10.0,192.17153694444445,0,24.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.01,23.0,484.3926388888889,1,10.0,484.94255944444444,0,24.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.0,55.84,11.0,50.71603777777778,0,11.0,79.22967555555556,0,25.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.12,24.0,154.9208436111111,0,11.0,192.17153694444445,0,25.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.92,24.0,484.3926388888889,0,11.0,484.94255944444444,0,25.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.083333333333334,55.84,12.0,50.71603777777778,0,12.0,79.22967555555556,0,26.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.12,1.0,154.9208436111111,0,12.0,192.17153694444445,0,26.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.9,1.0,484.3926388888889,0,12.0,484.94255944444444,0,26.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.166666666666666,55.84,13.0,50.71603777777778,0,13.0,79.22967555555556,0,27.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.12,2.0,154.9208436111111,0,13.0,192.17153694444445,0,27.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.89,2.0,484.3926388888889,0,13.0,484.94255944444444,0,27.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.25,55.84,14.0,50.71603777777778,0,14.0,79.22967555555556,0,28.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.39,3.0,154.9208436111111,0,14.0,192.17153694444445,0,28.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.86,3.0,484.3926388888889,0,14.0,484.94255944444444,0,28.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.333333333333334,55.84,15.0,50.71603777777778,0,15.0,79.22967555555556,0,29.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.39,4.0,154.9208436111111,0,15.0,192.17153694444445,0,29.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.87,4.0,484.3926388888889,0,15.0,484.94255944444444,0,29.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.416666666666666,55.84,16.0,50.71603777777778,0,16.0,79.22967555555556,0,30.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.39,5.0,154.9208436111111,0,16.0,192.17153694444445,0,30.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.84,5.0,484.3926388888889,0,16.0,484.94255944444444,0,30.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.5,55.84,17.0,50.71603777777778,0,17.0,79.22967555555556,0,31.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.11,6.0,154.9208436111111,0,17.0,192.17153694444445,0,31.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.86,6.0,484.3926388888889,0,17.0,484.94255944444444,0,31.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.583333333333334,55.84,18.0,50.71603777777778,0,18.0,79.22967555555556,0,32.0,66.31425166666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.11,7.0,154.9208436111111,0,18.0,192.17153694444445,0,32.0,164.45451305555557,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.84,7.0,484.3926388888889,0,18.0,484.94255944444444,0,32.0,387.0669794444444,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.666666666666666,55.84,19.0,50.71603777777778,0,19.0,79.22967555555556,0,33.0,80.66358055555555,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.11,8.0,154.9208436111111,0,19.0,192.17153694444445,0,33.0,192.23578,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.85,8.0,484.3926388888889,0,19.0,484.94255944444444,0,33.0,499.06832249999997,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.75,55.84,20.0,50.71603777777778,0,20.0,79.22967555555556,0,34.0,80.66358055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.47,9.0,154.9208436111111,0,20.0,192.17153694444445,0,34.0,192.23578,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.87,9.0,484.3926388888889,0,20.0,484.94255944444444,0,34.0,499.06832249999997,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.833333333333334,55.84,21.0,50.71603777777778,0,21.0,79.22967555555556,0,1.0,80.66358055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.47,10.0,154.9208436111111,0,21.0,192.17153694444445,0,1.0,192.23578,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.88,10.0,484.3926388888889,0,21.0,484.94255944444444,0,1.0,499.06832249999997,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
11.916666666666666,55.84,22.0,50.71603777777778,0,22.0,79.22967555555556,0,2.0,80.66358055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.47,11.0,154.9208436111111,0,22.0,192.17153694444445,0,2.0,192.23578,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.86,11.0,484.3926388888889,0,22.0,484.94255944444444,0,2.0,499.06832249999997,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.0,56.32,23.0,50.71603777777778,0,23.0,93.70235111111111,1,3.0,80.66358055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,107.55,12.0,154.9208436111111,0,23.0,219.80889944444445,1,3.0,192.23578,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.61,12.0,484.3926388888889,0,23.0,596.8822291666667,1,3.0,499.06832249999997,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.083333333333334,56.32,24.0,50.71603777777778,0,24.0,93.70235111111111,0,4.0,80.66358055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,107.55,13.0,154.9208436111111,0,24.0,219.80889944444445,0,4.0,192.23578,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.72,13.0,484.3926388888889,0,24.0,596.8822291666667,0,4.0,499.06832249999997,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.166666666666666,56.32,25.0,50.71603777777778,0,1.0,93.70235111111111,0,5.0,95.13625611111111,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,107.55,14.0,154.9208436111111,0,1.0,219.80889944444445,0,5.0,219.8731425,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.75,14.0,484.3926388888889,0,1.0,596.8822291666667,0,5.0,611.0439683333333,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.25,56.32,26.0,50.71603777777778,0,2.0,93.70235111111111,0,6.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,105.38,15.0,154.9208436111111,0,2.0,219.80889944444445,0,6.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.71,15.0,484.3926388888889,0,2.0,596.8822291666667,0,6.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.333333333333334,56.32,27.0,50.71603777777778,0,3.0,93.70235111111111,0,1.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,105.38,16.0,154.9208436111111,0,3.0,219.80889944444445,0,1.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.61,16.0,484.3926388888889,0,3.0,596.8822291666667,0,1.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.416666666666666,56.32,28.0,50.71603777777778,0,4.0,93.70235111111111,0,2.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,105.38,17.0,154.9208436111111,0,4.0,219.80889944444445,0,2.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.67,17.0,484.3926388888889,0,4.0,596.8822291666667,0,2.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.5,56.32,29.0,50.71603777777778,0,5.0,93.70235111111111,0,3.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,103.09,18.0,154.9208436111111,0,5.0,219.80889944444445,0,3.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.64,18.0,484.3926388888889,0,5.0,596.8822291666667,0,3.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.583333333333334,56.32,30.0,50.71603777777778,0,6.0,93.70235111111111,0,4.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,103.09,19.0,154.9208436111111,0,6.0,219.80889944444445,0,4.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.57,19.0,484.3926388888889,0,6.0,596.8822291666667,0,4.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.666666666666666,56.32,31.0,50.71603777777778,0,7.0,93.70235111111111,0,5.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,103.09,20.0,154.9208436111111,0,7.0,219.80889944444445,0,5.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.55,20.0,484.3926388888889,0,7.0,596.8822291666667,0,5.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.75,56.32,32.0,50.71603777777778,0,8.0,93.70235111111111,0,6.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,101.64,21.0,154.9208436111111,0,8.0,219.80889944444445,0,6.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.54,21.0,484.3926388888889,0,8.0,596.8822291666667,0,6.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.833333333333334,56.32,33.0,50.71603777777778,0,9.0,93.70235111111111,0,7.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,101.64,22.0,154.9208436111111,0,9.0,219.80889944444445,0,7.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.46,22.0,484.3926388888889,0,9.0,596.8822291666667,0,7.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
12.916666666666666,56.32,34.0,65.18871333333334,1,10.0,93.70235111111111,0,8.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,101.64,23.0,154.9208436111111,0,10.0,219.80889944444445,0,8.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,435.45,23.0,484.3926388888889,0,10.0,596.8822291666667,0,8.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.0,37.04,35.0,65.18871333333334,0,11.0,93.70235111111111,0,9.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.2,24.0,154.9208436111111,0,11.0,219.80889944444445,0,9.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.37,24.0,595.7566908333333,1,11.0,596.8822291666667,0,9.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.083333333333334,37.04,1.0,65.18871333333334,0,12.0,93.70235111111111,0,10.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.2,25.0,154.9208436111111,0,12.0,219.80889944444445,0,10.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.3,25.0,595.7566908333333,0,12.0,596.8822291666667,0,10.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.166666666666666,37.04,2.0,65.18871333333334,0,13.0,93.70235111111111,0,11.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.2,26.0,154.9208436111111,0,13.0,219.80889944444445,0,11.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.27,1.0,595.7566908333333,0,13.0,596.8822291666667,0,11.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.25,37.04,3.0,65.18871333333334,0,14.0,93.70235111111111,0,12.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.67,27.0,154.9208436111111,0,14.0,219.80889944444445,0,12.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.29,2.0,595.7566908333333,0,14.0,596.8822291666667,0,12.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.333333333333334,37.04,4.0,65.18871333333334,0,15.0,93.70235111111111,0,13.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.67,28.0,154.9208436111111,0,15.0,219.80889944444445,0,13.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.22,3.0,595.7566908333333,0,15.0,596.8822291666667,0,13.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.416666666666666,37.04,5.0,65.18871333333334,0,16.0,93.70235111111111,0,14.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.67,29.0,154.9208436111111,0,16.0,219.80889944444445,0,14.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.22,4.0,595.7566908333333,0,16.0,596.8822291666667,0,14.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.5,37.04,6.0,65.18871333333334,0,17.0,93.70235111111111,0,15.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.52,30.0,154.9208436111111,0,17.0,219.80889944444445,0,15.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.38,5.0,595.7566908333333,0,17.0,596.8822291666667,0,15.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.583333333333334,37.04,7.0,65.18871333333334,0,18.0,93.70235111111111,0,16.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.52,31.0,179.20985805555554,1,18.0,219.80889944444445,0,16.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.41,6.0,595.7566908333333,0,18.0,596.8822291666667,0,16.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.666666666666666,37.04,8.0,65.18871333333334,0,19.0,93.70235111111111,0,17.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.52,32.0,179.20985805555554,0,19.0,219.80889944444445,0,17.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.39,7.0,595.7566908333333,0,19.0,596.8822291666667,0,17.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.75,37.04,9.0,65.18871333333334,0,20.0,93.70235111111111,0,18.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.04,1.0,179.20985805555554,0,20.0,219.80889944444445,0,18.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.32,8.0,595.7566908333333,0,20.0,596.8822291666667,0,18.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.833333333333334,37.04,10.0,65.18871333333334,0,21.0,93.70235111111111,0,19.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.04,2.0,179.20985805555554,0,21.0,219.80889944444445,0,19.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.35,9.0,595.7566908333333,0,21.0,596.8822291666667,0,19.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
13.916666666666666,37.04,11.0,65.18871333333334,0,22.0,93.70235111111111,0,20.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.04,3.0,179.20985805555554,0,22.0,219.80889944444445,0,20.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,433.38,10.0,595.7566908333333,0,22.0,596.8822291666667,0,20.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.0,30.33,12.0,65.18871333333334,0,23.0,101.4963186111111,1,21.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.26,4.0,179.20985805555554,0,23.0,244.54504555555556,1,21.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.6,11.0,595.7566908333333,0,23.0,708.0484125,1,21.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.083333333333334,30.33,13.0,65.18871333333334,0,24.0,101.4963186111111,0,22.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.26,5.0,179.20985805555554,0,24.0,244.54504555555556,0,22.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.82,12.0,595.7566908333333,0,24.0,708.0484125,0,22.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.166666666666666,30.33,14.0,65.18871333333334,0,1.0,101.4963186111111,0,23.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.26,6.0,179.20985805555554,0,1.0,244.54504555555556,0,23.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.91,13.0,595.7566908333333,0,1.0,708.0484125,0,23.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.25,30.33,15.0,65.18871333333334,0,2.0,101.4963186111111,0,24.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,95.66,7.0,179.20985805555554,0,2.0,244.54504555555556,0,24.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.99,14.0,595.7566908333333,0,2.0,708.0484125,0,24.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.333333333333334,30.33,16.0,65.18871333333334,0,3.0,101.4963186111111,0,25.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,95.66,8.0,179.20985805555554,0,3.0,244.54504555555556,0,25.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.99,15.0,595.7566908333333,0,3.0,708.0484125,0,25.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.416666666666666,30.33,17.0,65.18871333333334,0,4.0,101.4963186111111,0,26.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,95.66,9.0,179.20985805555554,0,4.0,244.54504555555556,0,26.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.99,16.0,595.7566908333333,0,4.0,708.0484125,0,26.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.5,30.33,18.0,65.18871333333334,0,5.0,101.4963186111111,0,27.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.35,10.0,179.20985805555554,0,5.0,244.54504555555556,0,27.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.99,17.0,595.7566908333333,0,5.0,708.0484125,0,27.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.583333333333334,30.33,19.0,65.18871333333334,0,6.0,101.4963186111111,0,28.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.35,11.0,179.20985805555554,0,6.0,244.54504555555556,0,28.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.99,18.0,595.7566908333333,0,6.0,708.0484125,0,28.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.666666666666666,30.33,20.0,65.18871333333334,0,7.0,101.4963186111111,0,29.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.35,12.0,179.20985805555554,0,7.0,244.54504555555556,0,29.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.99,19.0,595.7566908333333,0,7.0,708.0484125,0,29.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.75,30.33,21.0,65.18871333333334,0,8.0,101.4963186111111,0,30.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.97,13.0,179.20985805555554,0,8.0,244.54504555555556,0,30.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.99,20.0,595.7566908333333,0,8.0,708.0484125,0,30.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.833333333333334,30.33,22.0,65.18871333333334,0,9.0,101.4963186111111,0,31.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.97,14.0,179.20985805555554,0,9.0,244.54504555555556,0,31.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.99,21.0,595.7566908333333,0,9.0,708.0484125,0,31.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
14.916666666666666,30.33,23.0,72.98268083333333,1,10.0,101.4963186111111,0,32.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.97,15.0,179.20985805555554,0,10.0,244.54504555555556,0,32.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.99,22.0,595.7566908333333,0,10.0,708.0484125,0,32.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.0,45.71,24.0,72.98268083333333,0,11.0,101.4963186111111,0,33.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.8,16.0,179.20985805555554,0,11.0,244.54504555555556,0,33.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,430.04,23.0,706.2650252777778,1,11.0,708.0484125,0,33.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.083333333333334,45.71,1.0,72.98268083333333,0,12.0,101.4963186111111,0,34.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.8,17.0,179.20985805555554,0,12.0,244.54504555555556,0,34.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.09,24.0,706.2650252777778,0,12.0,708.0484125,0,34.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.166666666666666,45.71,2.0,72.98268083333333,0,13.0,101.4963186111111,0,35.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.8,18.0,179.20985805555554,0,13.0,244.54504555555556,0,35.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.09,1.0,706.2650252777778,0,13.0,708.0484125,0,35.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.25,45.71,3.0,72.98268083333333,0,14.0,101.4963186111111,0,36.0,95.13625611111111,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.49,19.0,179.20985805555554,0,14.0,244.54504555555556,0,36.0,219.8731425,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.1,2.0,706.2650252777778,0,14.0,708.0484125,0,36.0,611.0439683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.333333333333334,45.71,4.0,72.98268083333333,0,15.0,101.4963186111111,0,37.0,106.88245638888888,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.49,20.0,179.20985805555554,0,15.0,244.54504555555556,0,37.0,244.66839222222222,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.0,3.0,706.2650252777778,0,15.0,708.0484125,0,37.0,722.0559683333333,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.416666666666666,45.71,5.0,72.98268083333333,0,16.0,101.4963186111111,0,38.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,96.49,21.0,179.20985805555554,0,16.0,244.54504555555556,0,38.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.15,4.0,706.2650252777778,0,16.0,708.0484125,0,38.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.5,45.71,6.0,72.98268083333333,0,17.0,101.4963186111111,0,1.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.14,22.0,179.20985805555554,0,17.0,244.54504555555556,0,1.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.3,5.0,706.2650252777778,0,17.0,708.0484125,0,1.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.583333333333334,45.71,7.0,72.98268083333333,0,18.0,101.4963186111111,0,2.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.14,23.0,179.20985805555554,0,18.0,244.54504555555556,0,2.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.2,6.0,706.2650252777778,0,18.0,708.0484125,0,2.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.666666666666666,45.71,8.0,72.98268083333333,0,19.0,101.4963186111111,0,3.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.14,24.0,179.20985805555554,0,19.0,244.54504555555556,0,3.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.27,7.0,706.2650252777778,0,19.0,708.0484125,0,3.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.75,45.71,9.0,72.98268083333333,0,20.0,101.4963186111111,0,4.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.03,25.0,204.14387277777777,1,20.0,244.54504555555556,0,4.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.33,8.0,706.2650252777778,0,20.0,708.0484125,0,4.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.833333333333334,45.71,10.0,72.98268083333333,0,21.0,101.4963186111111,0,5.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.03,26.0,204.14387277777777,0,21.0,244.54504555555556,0,5.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.29,9.0,706.2650252777778,0,21.0,708.0484125,0,5.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
15.916666666666666,45.71,11.0,72.98268083333333,0,22.0,101.4963186111111,0,6.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.03,1.0,204.14387277777777,0,22.0,244.54504555555556,0,6.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.25,10.0,706.2650252777778,0,22.0,708.0484125,0,6.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.0,58.23,12.0,72.98268083333333,0,23.0,116.45981111111111,1,7.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.58,2.0,204.14387277777777,0,23.0,271.933145,1,7.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,430.95,11.0,706.2650252777778,0,23.0,818.7905916666667,1,7.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.083333333333332,58.23,13.0,72.98268083333333,0,24.0,116.45981111111111,0,8.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.58,3.0,204.14387277777777,0,24.0,271.933145,0,8.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,430.93,12.0,706.2650252777778,0,24.0,818.7905916666667,0,8.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.166666666666668,58.23,14.0,72.98268083333333,0,1.0,116.45981111111111,0,9.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.58,4.0,204.14387277777777,0,1.0,271.933145,0,9.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,430.95,13.0,706.2650252777778,0,1.0,818.7905916666667,0,9.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.25,58.23,15.0,72.98268083333333,0,2.0,116.45981111111111,0,10.0,106.88245638888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.34,5.0,204.14387277777777,0,2.0,271.933145,0,10.0,244.66839222222222,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,430.96,14.0,706.2650252777778,0,2.0,818.7905916666667,0,10.0,722.0559683333333,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.333333333333332,58.23,16.0,72.98268083333333,0,3.0,116.45981111111111,0,11.0,121.84594888888888,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.34,6.0,204.14387277777777,0,3.0,271.933145,0,11.0,271.99481833333334,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.02,15.0,706.2650252777778,0,3.0,818.7905916666667,0,11.0,832.8161355555555,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.416666666666668,58.23,17.0,72.98268083333333,0,4.0,116.45981111111111,0,12.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.34,7.0,204.14387277777777,0,4.0,271.933145,0,12.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.06,16.0,706.2650252777778,0,4.0,818.7905916666667,0,12.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.5,58.23,18.0,72.98268083333333,0,5.0,116.45981111111111,0,1.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.37,8.0,204.14387277777777,0,5.0,271.933145,0,1.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,430.97,17.0,706.2650252777778,0,5.0,818.7905916666667,0,1.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.583333333333332,58.23,19.0,72.98268083333333,0,6.0,116.45981111111111,0,2.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.37,9.0,204.14387277777777,0,6.0,271.933145,0,2.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.26,18.0,706.2650252777778,0,6.0,818.7905916666667,0,2.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.666666666666668,58.23,20.0,72.98268083333333,0,7.0,116.45981111111111,0,3.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.37,10.0,204.14387277777777,0,7.0,271.933145,0,3.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.13,19.0,706.2650252777778,0,7.0,818.7905916666667,0,3.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.75,58.23,21.0,72.98268083333333,0,8.0,116.45981111111111,0,4.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.58,11.0,204.14387277777777,0,8.0,271.933145,0,4.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.13,20.0,706.2650252777778,0,8.0,818.7905916666667,0,4.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.833333333333332,58.23,22.0,72.98268083333333,0,9.0,116.45981111111111,0,5.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.58,12.0,204.14387277777777,0,9.0,271.933145,0,5.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.21,21.0,706.2650252777778,0,9.0,818.7905916666667,0,5.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
16.916666666666668,58.23,23.0,72.98268083333333,0,10.0,116.45981111111111,0,6.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,106.58,13.0,204.14387277777777,0,10.0,271.933145,0,6.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.35,22.0,706.2650252777778,0,10.0,818.7905916666667,0,6.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.0,58.23,24.0,72.98268083333333,0,11.0,116.45981111111111,0,7.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,109.3,14.0,204.14387277777777,0,11.0,271.933145,0,7.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.8,23.0,706.2650252777778,0,11.0,818.7905916666667,0,7.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.083333333333332,58.23,25.0,72.98268083333333,0,12.0,116.45981111111111,0,8.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,109.3,15.0,204.14387277777777,0,12.0,271.933145,0,8.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.72,24.0,817.2050730555555,1,12.0,818.7905916666667,0,8.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.166666666666668,58.23,26.0,72.98268083333333,0,13.0,116.45981111111111,0,9.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,109.3,16.0,204.14387277777777,0,13.0,271.933145,0,9.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.76,25.0,817.2050730555555,0,13.0,818.7905916666667,0,9.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.25,58.23,27.0,72.98268083333333,0,14.0,116.45981111111111,0,10.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,109.02,17.0,204.14387277777777,0,14.0,271.933145,0,10.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.77,1.0,817.2050730555555,0,14.0,818.7905916666667,0,10.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.333333333333332,58.23,28.0,72.98268083333333,0,15.0,116.45981111111111,0,11.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,109.02,18.0,204.14387277777777,0,15.0,271.933145,0,11.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.84,2.0,817.2050730555555,0,15.0,818.7905916666667,0,11.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.416666666666668,58.23,29.0,72.98268083333333,0,16.0,116.45981111111111,0,12.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,109.02,19.0,204.14387277777777,0,16.0,271.933145,0,12.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.87,3.0,817.2050730555555,0,16.0,818.7905916666667,0,12.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.5,58.69,30.0,72.98268083333333,0,17.0,116.45981111111111,0,13.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.18,20.0,204.14387277777777,0,17.0,271.933145,0,13.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.9,4.0,817.2050730555555,0,17.0,818.7905916666667,0,13.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.583333333333332,58.69,31.0,72.98268083333333,0,18.0,116.45981111111111,0,14.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.18,21.0,204.14387277777777,0,18.0,271.933145,0,14.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.08,5.0,817.2050730555555,0,18.0,818.7905916666667,0,14.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.666666666666668,58.69,32.0,72.98268083333333,0,19.0,116.45981111111111,0,15.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.18,22.0,204.14387277777777,0,19.0,271.933145,0,15.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.1,6.0,817.2050730555555,0,19.0,818.7905916666667,0,15.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.75,58.69,33.0,72.98268083333333,0,20.0,116.45981111111111,0,16.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,107.4,23.0,204.14387277777777,0,20.0,271.933145,0,16.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.13,7.0,817.2050730555555,0,20.0,818.7905916666667,0,16.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.833333333333332,58.69,34.0,72.98268083333333,0,21.0,116.45981111111111,0,17.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,107.4,24.0,204.14387277777777,0,21.0,271.933145,0,17.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.22,8.0,817.2050730555555,0,21.0,818.7905916666667,0,17.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
17.916666666666668,58.69,35.0,72.98268083333333,0,22.0,116.45981111111111,0,18.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,107.4,25.0,204.14387277777777,0,22.0,271.933145,0,18.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.25,9.0,817.2050730555555,0,22.0,818.7905916666667,0,18.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.0,56.1,36.0,72.98268083333333,0,23.0,130.87595277777777,1,19.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.12,26.0,204.14387277777777,0,23.0,296.89028722222224,1,19.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.64,10.0,817.2050730555555,0,23.0,929.9670538888889,1,19.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.083333333333332,56.1,37.0,72.98268083333333,0,24.0,130.87595277777777,0,20.0,121.84594888888888,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.12,27.0,204.14387277777777,0,24.0,296.89028722222224,0,20.0,271.99481833333334,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.83,11.0,817.2050730555555,0,24.0,929.9670538888889,0,20.0,832.8161355555555,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.166666666666668,56.1,38.0,72.98268083333333,0,25.0,130.87595277777777,0,21.0,136.26209055555555,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.12,28.0,204.14387277777777,0,1.0,296.89028722222224,0,21.0,296.95196055555556,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.79,12.0,817.2050730555555,0,1.0,929.9670538888889,0,21.0,944.0311436111111,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.25,56.1,39.0,72.98268083333333,0,26.0,130.87595277777777,0,22.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.71,29.0,204.14387277777777,0,2.0,296.89028722222224,0,22.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.8,13.0,817.2050730555555,0,2.0,929.9670538888889,0,22.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.333333333333332,56.1,40.0,72.98268083333333,0,27.0,130.87595277777777,0,23.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.71,30.0,204.14387277777777,0,3.0,296.89028722222224,0,1.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.83,14.0,817.2050730555555,0,3.0,929.9670538888889,0,1.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.416666666666668,56.1,41.0,72.98268083333333,0,28.0,130.87595277777777,0,24.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.71,31.0,204.14387277777777,0,4.0,296.89028722222224,0,2.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.85,15.0,817.2050730555555,0,4.0,929.9670538888889,0,2.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.5,53.33,42.0,72.98268083333333,0,29.0,130.87595277777777,0,25.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,98.2,32.0,204.14387277777777,0,5.0,296.89028722222224,0,3.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.82,16.0,817.2050730555555,0,5.0,929.9670538888889,0,3.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.583333333333332,53.33,43.0,86.68700944444444,1,30.0,130.87595277777777,0,26.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,98.2,33.0,204.14387277777777,0,6.0,296.89028722222224,0,4.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.91,17.0,817.2050730555555,0,6.0,929.9670538888889,0,4.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.666666666666668,53.33,44.0,86.68700944444444,0,31.0,130.87595277777777,0,27.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,98.2,34.0,204.14387277777777,0,7.0,296.89028722222224,0,5.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.89,18.0,817.2050730555555,0,7.0,929.9670538888889,0,5.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.75,53.33,1.0,86.68700944444444,0,32.0,130.87595277777777,0,28.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.33,35.0,204.14387277777777,0,8.0,296.89028722222224,0,6.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.9,19.0,817.2050730555555,0,8.0,929.9670538888889,0,6.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.833333333333332,53.33,2.0,86.68700944444444,0,33.0,130.87595277777777,0,29.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.33,36.0,204.14387277777777,0,9.0,296.89028722222224,0,7.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.91,20.0,817.2050730555555,0,9.0,929.9670538888889,0,7.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
18.916666666666668,53.33,3.0,86.68700944444444,0,34.0,130.87595277777777,0,30.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.33,37.0,204.14387277777777,0,10.0,296.89028722222224,0,8.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.93,21.0,817.2050730555555,0,10.0,929.9670538888889,0,8.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.0,55.96,4.0,86.68700944444444,0,35.0,130.87595277777777,0,31.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.26,38.0,204.14387277777777,0,11.0,296.89028722222224,0,9.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.62,22.0,817.2050730555555,0,11.0,929.9670538888889,0,9.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.083333333333332,55.96,5.0,86.68700944444444,0,36.0,130.87595277777777,0,32.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.26,39.0,228.36607444444445,1,12.0,296.89028722222224,0,10.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.56,23.0,817.2050730555555,0,12.0,929.9670538888889,0,10.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.166666666666668,55.96,6.0,86.68700944444444,0,37.0,130.87595277777777,0,33.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,94.26,40.0,228.36607444444445,0,13.0,296.89028722222224,0,11.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.59,24.0,817.2050730555555,0,13.0,929.9670538888889,0,11.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.25,55.96,7.0,86.68700944444444,0,38.0,130.87595277777777,0,34.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.29,1.0,228.36607444444445,0,14.0,296.89028722222224,0,12.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.63,25.0,817.2050730555555,0,14.0,929.9670538888889,0,12.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.333333333333332,55.96,8.0,86.68700944444444,0,39.0,130.87595277777777,0,35.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.29,2.0,228.36607444444445,0,15.0,296.89028722222224,0,13.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.61,26.0,817.2050730555555,0,15.0,929.9670538888889,0,13.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.416666666666668,55.96,9.0,86.68700944444444,0,40.0,130.87595277777777,0,36.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.29,3.0,228.36607444444445,0,16.0,296.89028722222224,0,14.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.64,27.0,817.2050730555555,0,16.0,929.9670538888889,0,14.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.5,55.24,10.0,86.68700944444444,0,41.0,130.87595277777777,0,37.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.3,4.0,228.36607444444445,0,17.0,296.89028722222224,0,15.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.61,28.0,817.2050730555555,0,17.0,929.9670538888889,0,15.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.583333333333332,55.24,11.0,86.68700944444444,0,42.0,130.87595277777777,0,38.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.3,5.0,228.36607444444445,0,18.0,296.89028722222224,0,16.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.64,29.0,817.2050730555555,0,18.0,929.9670538888889,0,16.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.666666666666668,55.24,12.0,86.68700944444444,0,43.0,130.87595277777777,0,39.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.3,6.0,228.36607444444445,0,19.0,296.89028722222224,0,17.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.64,30.0,817.2050730555555,0,19.0,929.9670538888889,0,17.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.75,55.24,13.0,86.68700944444444,0,44.0,130.87595277777777,0,40.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.05,7.0,228.36607444444445,0,20.0,296.89028722222224,0,18.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.67,31.0,817.2050730555555,0,20.0,929.9670538888889,0,18.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.833333333333332,55.24,14.0,86.68700944444444,0,45.0,130.87595277777777,0,41.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.05,8.0,228.36607444444445,0,21.0,296.89028722222224,0,19.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.65,32.0,817.2050730555555,0,21.0,929.9670538888889,0,19.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
19.916666666666668,55.24,15.0,86.68700944444444,0,46.0,130.87595277777777,0,42.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.05,9.0,228.36607444444445,0,22.0,296.89028722222224,0,20.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.66,33.0,817.2050730555555,0,22.0,929.9670538888889,0,20.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.0,55.24,16.0,86.68700944444444,0,47.0,145.07109833333334,1,43.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.69,10.0,228.36607444444445,0,23.0,320.9660147222222,1,21.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.33,34.0,817.2050730555555,0,23.0,1041.0638547222222,1,21.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.083333333333332,55.24,17.0,86.68700944444444,0,48.0,145.07109833333334,0,44.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.69,11.0,228.36607444444445,0,24.0,320.9660147222222,0,22.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.22,35.0,817.2050730555555,0,24.0,1041.0638547222222,0,22.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.166666666666668,55.24,18.0,86.68700944444444,0,1.0,145.07109833333334,0,45.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.69,12.0,228.36607444444445,0,25.0,320.9660147222222,0,23.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.27,36.0,817.2050730555555,0,1.0,1041.0638547222222,0,23.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.25,55.24,19.0,86.68700944444444,0,2.0,145.07109833333334,0,46.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.47,13.0,228.36607444444445,0,26.0,320.9660147222222,0,24.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.26,37.0,817.2050730555555,0,2.0,1041.0638547222222,0,24.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.333333333333332,55.24,20.0,86.68700944444444,0,3.0,145.07109833333334,0,47.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.47,14.0,228.36607444444445,0,27.0,320.9660147222222,0,25.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.25,38.0,817.2050730555555,0,3.0,1041.0638547222222,0,25.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.416666666666668,55.24,21.0,86.68700944444444,0,4.0,145.07109833333334,0,48.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.47,15.0,228.36607444444445,0,28.0,320.9660147222222,0,26.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.2,39.0,817.2050730555555,0,4.0,1041.0638547222222,0,26.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.5,52.13,22.0,86.68700944444444,0,5.0,145.07109833333334,0,49.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.65,16.0,228.36607444444445,0,29.0,320.9660147222222,0,27.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.18,40.0,817.2050730555555,0,5.0,1041.0638547222222,0,27.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.583333333333332,52.13,23.0,86.68700944444444,0,6.0,145.07109833333334,0,50.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.65,17.0,228.36607444444445,0,30.0,320.9660147222222,0,28.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.02,41.0,817.2050730555555,0,6.0,1041.0638547222222,0,28.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.666666666666668,52.13,24.0,86.68700944444444,0,7.0,145.07109833333334,0,51.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.65,18.0,228.36607444444445,0,31.0,320.9660147222222,0,29.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.01,42.0,817.2050730555555,0,7.0,1041.0638547222222,0,29.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.75,52.13,25.0,86.68700944444444,0,8.0,145.07109833333334,0,52.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.59,19.0,228.36607444444445,0,32.0,320.9660147222222,0,30.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.93,43.0,817.2050730555555,0,8.0,1041.0638547222222,0,30.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.833333333333332,52.13,26.0,100.0829713888889,1,9.0,145.07109833333334,0,53.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.59,20.0,228.36607444444445,0,33.0,320.9660147222222,0,31.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.89,44.0,817.2050730555555,0,9.0,1041.0638547222222,0,31.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
20.916666666666668,52.13,27.0,100.0829713888889,0,10.0,145.07109833333334,0,54.0,136.26209055555555,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.59,21.0,228.36607444444445,0,34.0,320.9660147222222,0,32.0,296.95196055555556,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,431.81,45.0,928.1682483333333,1,10.0,1041.0638547222222,0,32.0,944.0311436111111,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.0,55.31,1.0,100.0829713888889,0,11.0,145.07109833333334,0,55.0,150.47522416666666,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.58,22.0,228.36607444444445,0,35.0,320.9660147222222,0,33.0,320.7424488888889,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.81,46.0,928.1682483333333,0,11.0,1041.0638547222222,0,33.0,1055.2512911111112,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.083333333333332,55.31,2.0,100.0829713888889,0,12.0,145.07109833333334,0,56.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.58,23.0,252.1565627777778,1,36.0,320.9660147222222,0,34.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.83,1.0,928.1682483333333,0,12.0,1041.0638547222222,0,34.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.166666666666668,55.31,3.0,100.0829713888889,0,13.0,145.07109833333334,0,57.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.58,24.0,252.1565627777778,0,37.0,320.9660147222222,0,35.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.81,2.0,928.1682483333333,0,13.0,1041.0638547222222,0,1.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.25,55.31,4.0,100.0829713888889,0,14.0,145.07109833333334,0,58.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.52,1.0,252.1565627777778,0,38.0,320.9660147222222,0,36.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.69,3.0,928.1682483333333,0,14.0,1041.0638547222222,0,2.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.333333333333332,55.31,5.0,100.0829713888889,0,15.0,145.07109833333334,0,59.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.52,2.0,252.1565627777778,0,39.0,320.9660147222222,0,37.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.62,4.0,928.1682483333333,0,15.0,1041.0638547222222,0,3.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.416666666666668,55.31,6.0,100.0829713888889,0,16.0,145.07109833333334,0,60.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.52,3.0,252.1565627777778,0,40.0,320.9660147222222,0,38.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.53,5.0,928.1682483333333,0,16.0,1041.0638547222222,0,4.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.5,57.63,7.0,100.0829713888889,0,17.0,145.07109833333334,0,61.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.68,4.0,252.1565627777778,0,41.0,320.9660147222222,0,39.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.58,6.0,928.1682483333333,0,17.0,1041.0638547222222,0,5.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.583333333333332,57.63,8.0,100.0829713888889,0,18.0,145.07109833333334,0,62.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.68,5.0,252.1565627777778,0,42.0,320.9660147222222,0,40.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.52,7.0,928.1682483333333,0,18.0,1041.0638547222222,0,6.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.666666666666668,57.63,9.0,100.0829713888889,0,19.0,145.07109833333334,0,63.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,93.68,6.0,252.1565627777778,0,43.0,320.9660147222222,0,41.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.56,8.0,928.1682483333333,0,19.0,1041.0638547222222,0,7.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.75,57.63,10.0,100.0829713888889,0,20.0,145.07109833333334,0,64.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.99,7.0,252.1565627777778,0,44.0,320.9660147222222,0,42.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.55,9.0,928.1682483333333,0,20.0,1041.0638547222222,0,8.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.833333333333332,57.63,11.0,100.0829713888889,0,21.0,145.07109833333334,0,65.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.99,8.0,252.1565627777778,0,45.0,320.9660147222222,0,43.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.49,10.0,928.1682483333333,0,21.0,1041.0638547222222,0,9.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
21.916666666666668,57.63,12.0,100.0829713888889,0,22.0,145.07109833333334,0,66.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,92.99,9.0,252.1565627777778,0,46.0,320.9660147222222,0,44.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,432.5,11.0,928.1682483333333,0,22.0,1041.0638547222222,0,10.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.0,58.55,13.0,100.0829713888889,0,23.0,160.11682194444444,1,67.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.76,10.0,252.1565627777778,0,47.0,346.0876191666666,1,45.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,428.11,12.0,928.1682483333333,0,23.0,1151.0762327777777,1,11.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.083333333333332,58.55,14.0,100.0829713888889,0,24.0,160.11682194444444,0,68.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.76,11.0,252.1565627777778,0,48.0,346.0876191666666,0,46.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,427.99,13.0,928.1682483333333,0,24.0,1151.0762327777777,0,12.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.166666666666668,58.55,15.0,100.0829713888889,0,25.0,160.11682194444444,0,69.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,97.76,12.0,252.1565627777778,0,49.0,346.0876191666666,0,47.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,428.07,14.0,928.1682483333333,0,25.0,1151.0762327777777,0,13.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.25,58.55,16.0,100.0829713888889,0,26.0,160.11682194444444,0,70.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,102.66,13.0,252.1565627777778,0,50.0,346.0876191666666,0,48.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,428.07,15.0,928.1682483333333,0,26.0,1151.0762327777777,0,14.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.333333333333332,58.55,17.0,100.0829713888889,0,27.0,160.11682194444444,0,71.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,102.66,14.0,252.1565627777778,0,51.0,346.0876191666666,0,49.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,428.13,16.0,928.1682483333333,0,27.0,1151.0762327777777,0,15.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.416666666666668,58.55,18.0,100.0829713888889,0,28.0,160.11682194444444,0,72.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,102.66,15.0,252.1565627777778,0,52.0,346.0876191666666,0,50.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,428.08,17.0,928.1682483333333,0,28.0,1151.0762327777777,0,16.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.5,58.85,19.0,100.0829713888889,0,29.0,160.11682194444444,0,73.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,101.0,16.0,252.1565627777778,0,53.0,346.0876191666666,0,51.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,428.14,18.0,928.1682483333333,0,29.0,1151.0762327777777,0,17.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.583333333333332,58.85,20.0,100.0829713888889,0,30.0,160.11682194444444,0,74.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,101.0,17.0,252.1565627777778,0,54.0,346.0876191666666,0,52.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,427.76,19.0,928.1682483333333,0,30.0,1151.0762327777777,0,18.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.666666666666668,58.85,21.0,100.0829713888889,0,31.0,160.11682194444444,0,75.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,101.0,18.0,252.1565627777778,0,55.0,346.0876191666666,0,53.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,427.48,20.0,928.1682483333333,0,31.0,1151.0762327777777,0,19.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.75,58.85,22.0,100.0829713888889,0,32.0,160.11682194444444,0,76.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,101.59,19.0,252.1565627777778,0,56.0,346.0876191666666,0,54.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,427.22,21.0,928.1682483333333,0,32.0,1151.0762327777777,0,20.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.833333333333332,58.85,23.0,100.0829713888889,0,33.0,160.11682194444444,0,77.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,101.59,20.0,252.1565627777778,0,57.0,346.0876191666666,0,55.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,427.01,22.0,928.1682483333333,0,33.0,1151.0762327777777,0,21.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
22.916666666666668,58.85,24.0,100.0829713888889,0,34.0,160.11682194444444,0,78.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,101.59,21.0,252.1565627777778,0,58.0,346.0876191666666,0,56.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,426.76,23.0,928.1682483333333,0,34.0,1151.0762327777777,0,22.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.0,58.57,25.0,100.0829713888889,0,35.0,160.11682194444444,0,79.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.97,22.0,252.1565627777778,0,59.0,346.0876191666666,0,57.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,389.75,24.0,928.1682483333333,0,35.0,1151.0762327777777,0,23.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.083333333333332,58.57,26.0,100.0829713888889,0,36.0,160.11682194444444,0,80.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.97,23.0,252.1565627777778,0,60.0,346.0876191666666,0,58.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,389.58,25.0,928.1682483333333,0,36.0,1151.0762327777777,0,24.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.166666666666668,58.57,27.0,100.0829713888889,0,37.0,160.11682194444444,0,81.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,108.97,24.0,280.15882583333337,1,61.0,346.0876191666666,0,59.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,389.3,26.0,928.1682483333333,0,37.0,1151.0762327777777,0,25.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.25,58.57,28.0,100.0829713888889,0,38.0,160.11682194444444,0,82.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,110.49,25.0,280.15882583333337,0,62.0,346.0876191666666,0,60.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,389.04,27.0,928.1682483333333,0,38.0,1151.0762327777777,0,26.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.333333333333332,58.57,29.0,100.0829713888889,0,39.0,160.11682194444444,0,83.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,110.49,1.0,280.15882583333337,0,63.0,346.0876191666666,0,61.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,388.75,28.0,928.1682483333333,0,39.0,1151.0762327777777,0,27.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.416666666666668,58.57,30.0,100.0829713888889,0,40.0,160.11682194444444,0,84.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,110.49,2.0,280.15882583333337,0,64.0,346.0876191666666,0,62.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,388.29,29.0,928.1682483333333,0,40.0,1151.0762327777777,0,28.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.5,58.47,31.0,115.10813722222223,1,41.0,160.11682194444444,0,85.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,111.33,3.0,280.15882583333337,0,65.0,346.0876191666666,0,63.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,388.01,30.0,928.1682483333333,0,41.0,1151.0762327777777,0,29.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.583333333333332,58.47,32.0,115.10813722222223,0,42.0,160.11682194444444,0,86.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,111.33,4.0,280.15882583333337,0,66.0,346.0876191666666,0,64.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,387.72,31.0,928.1682483333333,0,42.0,1151.0762327777777,0,30.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.666666666666668,58.47,1.0,115.10813722222223,0,43.0,160.11682194444444,0,87.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,111.33,5.0,280.15882583333337,0,67.0,346.0876191666666,0,65.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,387.35,32.0,928.1682483333333,0,43.0,1151.0762327777777,0,31.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.75,58.47,2.0,115.10813722222223,0,44.0,160.11682194444444,0,88.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,111.33,6.0,280.15882583333337,0,68.0,346.0876191666666,0,66.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,387.19,33.0,928.1682483333333,0,44.0,1151.0762327777777,0,32.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.833333333333332,58.47,3.0,115.10813722222223,0,45.0,160.11682194444444,0,89.0,150.47522416666666,0,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,111.33,7.0,280.15882583333337,0,69.0,346.0876191666666,0,67.0,320.7424488888889,0,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,386.76,34.0,928.1682483333333,0,45.0,1151.0762327777777,0,33.0,1055.2512911111112,0,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68
23.916666666666668,58.47,4.0,115.10813722222223,0,46.0,160.11682194444444,0,90.0,165.50038999999998,1,52.0,130.861,115.108,18.69,160.117,16.33,4.15,165.5,24.89,111.33,8.0,280.15882583333337,0,70.0,346.0876191666666,0,68.0,349.3511663888889,1,111.44,303.234,280.159,16.23,346.088,18.17,2.86,349.351,19.7,386.35,35.0,1027.4494663888888,1,46.0,1151.0762327777777,0,34.0,1154.5325091666668,1,374.06,1070.719,1027.449,15.72,1151.076,14.33,2.63,1154.533,15.68


==> csv_data/whittle_decision_boundary.csv <==
Carbon_Intensity_gCO2_per_kWh,Critical_AoI_Delta_slots
50.0,4.590269005158223
50.500625782227786,4.6078397603613634
51.00125156445557,4.625295439744178
51.50187734668336,4.642637911015423
52.00250312891114,4.659868993826182
52.50312891113892,4.676990461454459
53.00375469336671,4.694004042415237
53.504380475594495,4.710911422000108
54.00500625782228,4.727714243750088
54.50563204005006,4.744414110865107
55.006257822277846,4.7610125875535525
55.50688360450563,4.777511200324764
56.00750938673342,4.793911439227567
56.5081351689612,4.810214759037388
57.00876095118899,4.826422580394674
57.50938673341677,4.8425362908968905
58.010012515644554,4.858557246146459
58.51063829787234,4.874486770756755
59.011264080100126,4.890326159318163
59.51188986232791,4.906076677326135
60.01251564455569,4.921739562073029
60.51314142678348,4.937316023505428
61.01376720901126,4.952807245048575
61.51439299123905,4.968214384399405
62.015018773466835,4.983538574289647
62.51564455569462,4.998780923220336
63.01627033792241,5.013942516169054
63.516896120150186,5.029024415271087
64.01752190237798,5.044027660475646
64.51814768460576,5.058953270178327
65.01877346683354,5.073802241830767
65.51939924906132,5.088575552528504
66.02002503128911,5.103274159578025
66.5206508135169,5.117899001043837
67.02127659574468,5.132450996276424
67.52190237797247,5.146931046421929
68.02252816020025,5.161340034914251
68.52315394242804,5.175678827950394
69.02377972465582,5.189948274949624
69.52440550688361,5.204149208997227
70.02503128911138,5.218282447273399
70.52565707133917,5.232348791467924
71.02628285356695,5.246349028181167
71.52690863579474,5.260283929311953
72.02753441802253,5.274154252432855
72.52816020025031,5.287960741153358
73.0287859824781,5.301704125471376
73.52941176470588,5.315385122113602
74.03003754693367,5.329004434865093
74.53066332916146,5.342562754888476
75.03128911138924,5.356060761033274
75.53191489361703,5.369499120135525
76.03254067584481,5.382878487308329
76.5331664580726,5.396199506223368
77.03379224030037,5.4094628093839905
77.53441802252816,5.422669018389969
78.03504380475594,5.4358187441943615
78.53566958698373,5.448912587352726
79.03629536921152,5.461951138264926
79.5369211514393,5.474934977409843
80.03754693366709,5.4878646755732206
80.53817271589487,5.50074079406889
81.03879849812266,5.513563884953621
81.53942428035043,5.526334491235779
82.04005006257822,5.53905314707806
82.540675844806,5.551720377994451
83.04130162703379,5.564336701041696
83.54192740926158,5.576902625005298
84.04255319148936,5.589418650580479
84.54317897371715,5.601885270547987
85.04380475594493,5.614302969945202
85.54443053817272,5.626672226232453
86.0450563204005,5.638993509454888
86.54568210262829,5.651267282399925
87.04630788485608,5.663494000750489
87.54693366708386,5.675674113234153
88.04755944931165,5.687808061768313
88.54818523153943,5.699896281601527
89.04881101376722,5.711939201451157
89.54943679599499,5.723937243637381
90.05006257822278,5.735890824213751
90.55068836045056,5.747800353094389
91.05131414267835,5.759666234177869
91.55193992490614,5.771488865467983
92.05256570713392,5.783268639191409
92.5531914893617,5.7950059419124225
93.05381727158948,5.806701154644698
93.55444305381727,5.818354652960347
94.05506883604505,5.829966807096245
94.55569461827284,5.841537982057664
95.05632040050062,5.853068537719461
95.55694618272841,5.864558828924696
96.0575719649562,5.8760092055809015
96.55819774718398,5.887420012754002
97.05882352941177,5.89879159075996
97.55944931163955,5.910124275254267
98.06007509386734,5.921418397319233
98.56070087609513,5.932674283549261
99.06132665832291,5.943892256134105
99.5619524405507,5.95507263294012
100.06257822277848,5.966215727589674
100.56320400500627,5.977321849538687
101.06382978723404,5.988391304152367
101.56445556946183,5.999424392779215
102.06508135168961,6.0104214128233355
102.5657071339174,6.0213826578150895
103.06633291614519,6.032308417480155
103.56695869837297,6.0431989778070045
104.06758448060074,6.05405462111291
104.56821026282853,6.064875626108416
105.06883604505632,6.075662267960428
105.5694618272841,6.086414818353877
106.07008760951189,6.097133545552011
106.57071339173967,6.107818714455425
107.07133917396746,6.118470586659691
107.57196495619525,6.12908942051188
108.07259073842303,6.139675471165725
108.57321652065082,6.150228990635682
109.0738423028786,6.160750227849793
109.57446808510639,6.171239428701445
110.07509386733418,6.1816968360999995
110.57571964956196,6.192122690020391
111.07634543178975,6.202517227551622
111.57697121401753,6.212880682944331
112.07759699624532,6.223213287657271
112.5782227784731,6.233515270402874
113.07884856070088,6.243786857191893
113.57947434292866,6.254028271377074
114.08010012515645,6.2642397336959545
114.58072590738423,6.274421462312821
115.08135168961202,6.28457367285974
115.5819774718398,6.294696578476842
116.08260325406759,6.304790389851734
116.58322903629538,6.314855315258156
117.08385481852315,6.32489156059384
117.58448060075094,6.334899329417623
118.08510638297872,6.344878822985865
118.58573216520651,6.354830240288065
119.0863579474343,6.364753778081873
119.58698372966208,6.374649630927336
120.08760951188987,6.38451799122055
120.58823529411765,6.394359049226566
121.08886107634544,6.404172993111781
121.58948685857322,6.413960008975601
122.09011264080101,6.4237202808815566
122.5907384230288,6.433453990887789
123.09136420525657,6.443161319077002
123.59198998748435,6.452842443585795
124.09261576971214,6.46249754063348
124.59324155193993,6.472126784550362
125.09386733416771,6.481730347805432
125.5944931163955,6.491308401033646
126.09511889862328,6.5008611130625935
126.59574468085107,6.510388650938736
127.09637046307886,6.5198911799531585
127.59699624530664,6.529368863666824
128.09762202753444,6.5388218639353815
128.5982478097622,6.548250340933525
129.09887359198999,6.557654453178918
129.59949937421777,6.567034357555661
130.10012515644556,6.576390209337354
130.60075093867334,6.585722162209772
131.10137672090113,6.595030368293065
131.60200250312892,6.604314978163661
132.1026282853567,6.613576140875673
132.6032540675845,6.622814003982037
133.10387984981227,6.6320287135551785
133.60450563204006,6.641220414207409
134.10513141426785,6.650389249110886
134.60575719649563,6.659535360017293
135.1063829787234,6.66865888727711
135.6070087609512,6.677759969858649
136.10763454317896,6.686838745366644
136.60826032540677,6.695895350060628
137.10888610763453,6.704929918872924
137.60951188986235,6.7139425854263655
138.1101376720901,6.722933482051732
138.61076345431792,6.731902739804835
139.11138923654568,6.740850488483367
139.6120150187735,6.749776856643448
140.11264080100125,6.758681971615905
140.61326658322903,6.767565959522279
141.11389236545682,6.776428945290534
141.6145181476846,6.785271052670583
142.1151439299124,6.794092404249469
142.61576971214018,6.80289312146636
143.11639549436796,6.8116733246272805
143.61702127659575,6.820433132919598
144.11764705882354,6.829172664426273
144.61827284105132,6.8378920361398805
145.1188986232791,6.84659136397643
145.6195244055069,6.8552707627889236
146.12015018773468,6.863930346380713
146.62077596996244,6.872570227518661
147.12140175219025,6.881190517946075
147.622027534418,6.889791328395433
148.12265331664582,6.898372768600919
148.62327909887358,6.906934947310772
149.1239048811014,6.9154779722993975
149.62453066332915,6.924001950379359
150.12515644555697,6.9325069874131104
150.62578222778473,6.94099318832459
151.12640801001254,6.949460657110646
151.6270337922403,6.957909496852211
152.12765957446808,6.9663398097254285
152.62828535669587,6.9747516970124845
153.12891113892366,6.983145259112352
153.62953692115144,6.991520595551351
154.13016270337923,6.999877804993524
154.630788485607,7.0082169852509
155.1314142678348,7.016538233293572
155.63204005006259,7.0248416452596185
156.13266583229037,7.033127316464917
156.63329161451816,7.041395341412762
157.13391739674594,7.049645813803353
157.63454317897373,7.057878826543186
158.1351689612015,7.0660944717542264
158.6357947434293,7.074292840783026
159.13642052565706,7.082474024209648
159.63704630788487,7.0906381118564985
160.13767209011263,7.098785192797003
160.63829787234044,7.106915355364184
161.1389236545682,7.115028687159067
161.63954943679602,7.123125275059036
162.14017521902377,7.13120520522601
162.6408010012516,7.13926856311451
163.14142678347935,7.147315433479636
163.64205256570713,7.1553459003849245
164.14267834793492,7.163360047210051
164.6433041301627,7.171357956658496
165.1439299123905,7.179339710765041
165.64455569461828,7.187305390903181
166.14518147684606,7.1952550777924404
166.64580725907385,7.203188851505589
167.14643304130163,7.211106791475716
167.64705882352942,7.219008976503273
168.1476846057572,7.226895484762958
168.648310387985,7.234766393810528
169.14893617021278,7.242621780589541
169.64956195244054,7.25046172143796
170.15018773466835,7.258286292094688
170.6508135168961,7.266095567706037
171.15143929912392,7.27388962283206
171.65206508135168,7.281668531452831
172.1526908635795,7.28943236697464
172.65331664580725,7.297181202236076
173.15394242803507,7.30491510951408
173.65456821026282,7.3126341605298295
174.15519399249064,7.320338426454669
174.6558197747184,7.328027977915822
175.1564455569462,7.33570288500214
175.65707133917397,7.343363217269719
176.15769712140175,7.3510090437474345
176.65832290362954,7.358640432942458
177.15894868585733,7.366257452845615
177.6595744680851,7.373860170936776
178.1602002503129,7.38144865419008
178.66082603254068,7.38902296907915
179.16145181476847,7.396583181582231
179.66207759699626,7.404129357187206
180.16270337922404,7.411661560896689
180.66332916145183,7.419179857232846
181.1639549436796,7.4266843102423294
181.6645807259074,7.43417498350108
182.16520650813519,7.441651940119059
182.66583229036297,7.449115242744931
183.16645807259076,7.4565649535706875
183.66708385481854,7.464001134336228
184.1677096370463,7.471423846333841
184.6683354192741,7.478833150412693
185.16896120150187,7.486229106983168
185.66958698372966,7.493611776021261
186.17021276595744,7.500981217072832
186.67083854818523,7.508337489257845
187.17146433041302,7.515680651274528
187.6720901126408,7.523010761403543
188.1727158948686,7.530327877512006
188.67334167709637,7.537632057057557
189.17396745932416,7.544923357092307
189.67459324155195,7.552201834266765
190.17521902377973,7.559467544833748
190.67584480600752,7.566720544652146
191.1764705882353,7.573960889190776
191.6770963704631,7.581188633532068
192.17772215269088,7.588403832375784
192.67834793491866,7.595606540042652
193.17897371714645,7.602796810477975
193.67959949937423,7.6099746972551765
194.18022528160202,7.617140253579328
194.6808510638298,7.624293532290646
195.1814768460576,7.631434585867866
195.68210262828535,7.638563466431685
196.18272841051314,7.645680225748097
196.68335419274092,7.6527849152317025
197.1839799749687,7.659877585948967
197.6846057571965,7.666958288621487
198.18523153942428,7.674027073629147
198.68585732165207,7.681083991013311
199.18648310387985,7.688129090479917
199.68710888610764,7.695162421402575
200.18773466833542,7.702184032825616
200.6883604505632,7.709193973467095
201.188986232791,7.716192291721775
201.68961201501878,7.723179035664067
202.19023779724657,7.730154253050937
202.69086357947435,7.737117991324792
203.19148936170214,7.744070297616308
203.69211514392993,7.751011218747258
204.1927409261577,7.757940801233257
204.6933667083855,7.764859091286566
205.19399249061328,7.771766134818723
205.69461827284107,7.778661977443309
206.19524405506886,7.785546664478544
206.69586983729664,7.792420240949955
207.19649561952443,7.799282751592928
207.69712140175218,7.806134240855291
208.19774718397997,7.812974752899862
208.69837296620776,7.8198043316069406
209.19899874843554,7.826623020576786
209.69962453066333,7.8334308631320795
210.20025031289111,7.840227902320339
210.7008760951189,7.847014180916327
211.2015018773467,7.8537897414244116
211.70212765957447,7.860554626080911
212.20275344180226,7.86730887685643
212.70337922403004,7.87405253545814
213.20400500625783,7.880785643332027
213.70463078848562,7.887508241665175
214.2052565707134,7.894220371387969
214.7058823529412,7.9009220731762815
215.20650813516897,7.907613387453643
215.70713391739676,7.914294354393412
216.20775969962455,7.92096501392087
216.70838548185233,7.927625405715339
217.20901126408012,7.9342755692122715
217.7096370463079,7.940915543605274
218.2102628285357,7.947545367848183
218.71088861076348,7.9541650806570345
219.21151439299123,7.960774720512092
219.71214017521902,7.967374325659801
220.2127659574468,7.973963934114742
220.7133917396746,7.980543583661542
221.21401752190238,7.98711331185681
221.71464330413016,7.993673156031006
222.21526908635795,8.000223153290325
222.71589486858574,8.00676334051853
223.21652065081352,8.013293754378784
223.7171464330413,8.019814431315478
224.2177722152691,8.026325407555996
224.71839799749688,8.032826719112496
225.21902377972467,8.039318401783683
225.71964956195245,8.045800491156532
226.22027534418024,8.05227302260799
226.72090112640802,8.058736031306708
227.2215269086358,8.065189552214687
227.7221526908636,8.071633620088988
228.22277847309138,8.078068269483348
228.72340425531917,8.084493534749818
229.22403003754695,8.090909450040384
229.72465581977474,8.097316049308558
230.22528160200253,8.103713366310984
230.72590738423028,8.110101434608968
231.22653316645807,8.116480287570061
231.72715894868585,8.122849958369567
232.22778473091364,8.129210479992084
232.72841051314143,8.135561885233013
233.2290362953692,8.141904206699998
233.729662077597,8.148237476814478
234.23028785982478,8.154561727813093
234.73091364205257,8.160876991749129
235.23153942428036,8.16718330049398
235.73216520650814,8.173480685738532
236.23279098873593,8.179769178994595
236.73341677096371,8.186048811596274
237.2340425531915,8.192319614701333
237.7346683354193,8.198581619292593
238.23529411764707,8.20483485617924
238.73591989987486,8.211079355998192
239.23654568210264,8.2173151492154
239.73717146433043,8.223542266127165
240.23779724655822,8.22976073686144
240.738423028786,8.235970591379102
241.2390488110138,8.242171859475228
241.73967459324157,8.248364570780364
242.24030037546936,8.254548754761755
242.74092615769712,8.26072444072459
243.2415519399249,8.266891657813222
243.7421777221527,8.273050435012397
244.24280350438048,8.279200801148404
244.74342928660826,8.285342784890329
245.24405506883605,8.291476414751186
245.74468085106383,8.297601719089092
246.24530663329162,8.303718726108437
246.7459324155194,8.309827463861017
247.2465581977472,8.315927960247157
247.74718397997498,8.322020243016842
248.24780976220276,8.32810433977086
248.74843554443055,8.334180277961835
249.24906132665834,8.340248084895372
249.74968710888612,8.346307787731126
250.2503128911139,8.352359413483873
250.7509386733417,8.358402989024542
251.25156445556948,8.364438541081325
251.75219023779727,8.370466096240664
252.25281602002505,8.376485680948297
252.75344180225284,8.382497321510302
253.25406758448062,8.388501044094076
253.7546933667084,8.394496874729358
254.25531914893617,8.400484839309236
254.75594493116395,8.406464963591098
255.25657071339174,8.412437273197625
255.75719649561952,8.418401793617765
256.2578222778473,8.424358550207682
256.7584480600751,8.430307568191713
257.2590738423029,8.436248872663295
257.75969962453064,8.442182488585903
258.26032540675845,8.44810844079398
258.76095118898627,8.45402675399386
259.261576971214,8.459937452764642
259.7622027534418,8.465840561559133
260.2628285356696,8.471736104704702
260.7634543178974,8.477624106404173
261.26408010012517,8.483504590736729
261.7647058823529,8.489377581658736
262.26533166458074,8.49524310300462
262.76595744680856,8.501101178487724
263.2665832290363,8.506951831701155
263.7672090112641,8.512795086118604
264.2678347934919,8.518630965095207
264.7684605757197,8.524459491868315
265.26908635794746,8.530280689558365
265.7697121401752,8.536094581169655
266.270337922403,8.541901189591146
266.7709637046308,8.547700537597274
267.2715894868586,8.553492647848714
267.77221526908636,8.559277542893177
268.2728410513141,8.565055245166175
268.77346683354193,8.570825776991786
269.27409261576975,8.57658916058342
269.7747183979975,8.582345418044572
270.27534418022526,8.58809457136956
270.7759699624531,8.593836642444264
271.2765957446809,8.599571653046883
271.77722152690865,8.605299624848628
272.2778473091364,8.61102057941447
272.7784730913642,8.616734538203847
273.27909887359203,8.622441522571375
273.7797246558198,8.628141553767529
274.28035043804755,8.633834652939377
274.78097622027536,8.639520841131251
275.2816020025032,8.64520013928542
275.78222778473094,8.650872568242793
276.2828535669587,8.656538148743586
276.7834793491865,8.662196901427968
277.28410513141426,8.667848846836776
277.7847309136421,8.673494005412092
278.28535669586984,8.679132397497977
278.7859824780976,8.684764043341053
279.2866082603254,8.690388963091186
279.7872340425532,8.696007176802096
280.287859824781,8.701618704432004
280.78848560700874,8.707223565844219
281.28911138923655,8.712821780807829
281.78973717146437,8.718413368998231
282.2903629536921,8.7239983499978
282.7909887359199,8.729576743296468
283.2916145181477,8.735148568292338
283.7922403003755,8.74071384429226
284.29286608260327,8.74627259051242
284.793491864831,8.751824826078947
285.29411764705884,8.757370570028474
285.79474342928665,8.762909841308721
286.2953692115144,8.768442658779046
286.79599499374217,8.773969041211044
287.29662077597,8.779489007289072
287.7972465581978,8.785002575610843
288.29787234042556,8.790509764687942
288.7984981226533,8.796010592946395
289.29912390488107,8.801505078727201
289.7997496871089,8.806993240286886
290.3003754693367,8.812475095798025
290.80100125156446,8.817950663349762
291.3016270337922,8.823419960948348
291.80225281602003,8.828883006517682
292.30287859824784,8.834339817899783
292.8035043804756,8.83979041285535
293.30413016270336,8.845234809064227
293.8047559449312,8.850673024125957
294.305381727159,8.856105075560233
294.80600750938675,8.861530980807434
295.3066332916145,8.866950757229093
295.8072590738423,8.872364422108381
296.30788485607013,8.877771992650665
296.8085106382979,8.883173485983859
297.30913642052565,8.888568919159013
297.80976220275346,8.893958309150758
298.3103879849813,8.899341672857732
298.81101376720903,8.904719027103107
299.3116395494368,8.910090388635036
299.8122653316646,8.91545577412706
300.3128911138924,8.920815200178662
300.8135168961202,8.926168683315614
301.31414267834793,8.9315162399905
301.8147684605757,8.936857886583153
302.3153942428035,8.942193639401047
302.8160200250313,8.94752351467978
303.3166458072591,8.952847528583515
303.81727158948684,8.958165697205377
304.31789737171465,8.963478036567897
304.81852315394246,8.968784562623455
305.3191489361702,8.974085291254676
305.819774718398,8.979380238274867
306.3204005006258,8.984669419428409
306.82102628285355,8.989952850391193
307.32165206508137,8.995230546771031
307.8222778473091,9.00050252410804
308.32290362953694,9.005768797875058
308.8235294117647,9.011029383478036
309.3241551939925,9.016284296256465
309.82478097622027,9.021533551483714
310.3254067584481,9.026777164367486
310.82603254067584,9.03201515005014
311.32665832290365,9.037247523609144
311.8272841051314,9.0424743000574
312.3279098873592,9.047695494343648
312.828535669587,9.052911121352844
313.3291614518148,9.058121195906535
313.82978723404256,9.063325732763209
314.33041301627037,9.068524746618705
314.8310387984981,9.07371825210653
315.33166458072594,9.07890626379825
315.8322903629537,9.084088796203858
316.3329161451815,9.089265863772095
316.83354192740927,9.094437480890846
317.3341677096371,9.099603661887468
317.83479349186484,9.104764421029126
318.3354192740926,9.1099197725232
318.8360450563204,9.11506973051755
319.3366708385482,9.120214309100929
319.837296620776,9.125353522303257
320.33792240300374,9.130487384096007
320.83854818523156,9.13561590839254
321.3391739674593,9.140739109048381
321.83979974968713,9.145856999861627
322.3404255319149,9.150969594573205
322.8410513141427,9.156076906867261
323.34167709637046,9.161178950371404
323.8423028785983,9.166275738657115
324.34292866082603,9.171367285239995
324.84355444305385,9.17645360358011
325.3441802252816,9.181534707082303
325.8448060075094,9.186610609096507
326.3454317897372,9.191681322918042
326.846057571965,9.196746861787943
327.34668335419275,9.201807238893227
327.84730913642056,9.206862467367245
328.3479349186483,9.211912560289939
328.84856070087613,9.21695753068816
329.3491864831039,9.221997391535975
329.84981226533165,9.227032155754927
330.35043804755946,9.232061836214358
330.8510638297872,9.237086445731697
331.35168961201504,9.242105997072713
331.8523153942428,9.24712050295185
332.3529411764706,9.252129976032455
332.85356695869837,9.257134428927143
333.3541927409262,9.262133874197975
333.85481852315394,9.267128324356813
334.35544430538175,9.272117791865545
334.8560700876095,9.277102289136412
335.3566958698373,9.282081828532231
335.8573216520651,9.28705642236667
336.3579474342929,9.29202608290457
336.85857321652065,9.296990822362133
337.35919899874847,9.301950652907234
337.8598247809762,9.306905586659694
338.36045056320404,9.311855635691506
338.8610763454318,9.316800812027099
339.3617021276596,9.321741127643625
339.86232790988737,9.326676594471172
340.3629536921152,9.331607224393075
340.86357947434294,9.336533029246095
341.3642052565707,9.341454020820729
341.8648310387985,9.346370210861439
342.36545682102627,9.351281611066875
342.8660826032541,9.356188233090185
343.36670838548184,9.361090088539154
343.86733416770966,9.365987188976572
344.3679599499374,9.37087954592036
344.86858573216523,9.375767170843892
345.369211514393,9.380650075176165
345.8698372966208,9.3855282703021
346.37046307884856,9.390401767562734
346.8710888610764,9.395270578255444
347.37171464330413,9.400134713634205
347.87234042553195,9.404994184909825
348.3729662077597,9.409849003250125
348.8735919899875,9.414699179780227
349.3742177722153,9.419544725582726
349.8748435544431,9.424385651697955
350.37546933667085,9.429221969124164
350.87609511889866,9.434053688817784
351.3767209011264,9.43888082169361
351.87734668335423,9.44370337862503
352.377972465582,9.448521370444261
352.8785982478098,9.453334807942525
353.37922403003756,9.458143701870293
353.8798498122653,9.462948062937478
354.38047559449313,9.467747901813661
354.8811013767209,9.472543229128295
355.3817271589487,9.477334055470893
355.88235294117646,9.48212039139125
356.3829787234043,9.486902247399668
356.88360450563204,9.491679633967118
357.38423028785985,9.496452561525462
357.8848560700876,9.501221040467668
358.3854818523154,9.505985081147992
358.8861076345432,9.510744693882149
359.386733416771,9.515499888947593
359.88735919899875,9.520250676583618
360.38798498122657,9.524997066991597
360.8886107634543,9.529739070335188
361.38923654568214,9.534476696740496
361.8898623279099,9.539209956296284
362.3904881101377,9.54393885905415
362.89111389236547,9.548663415028717
363.3917396745933,9.553383634197814
363.89236545682104,9.558099526502696
364.39299123904885,9.562811101848178
364.8936170212766,9.56751837010286
365.39424280350437,9.57222134109927
365.8948685857322,9.576920024634074
366.39549436795994,9.581614430468246
366.89612015018776,9.586304568327268
367.3967459324155,9.590990447901268
367.8973717146433,9.595672078845217
368.3979974968711,9.600349470779108
368.8986232790989,9.605022633288115
369.39924906132666,9.609691575922797
369.89987484355447,9.614356308199227
370.40050062578223,9.619016839599203
370.90112640801004,9.623673179570373
371.4017521902378,9.628325337526471
371.9023779724656,9.63297332284741
372.4030037546934,9.63761714487948
372.9036295369212,9.642256812935551
373.40425531914894,9.646892336295164
373.90488110137676,9.651523724204752
374.4055068836045,9.656150985877792
374.90613266583233,9.660774130494914
375.4067584480601,9.665393167204162
375.9073842302879,9.670008105121067
376.40801001251566,9.674618953328826
376.9086357947434,9.679225720878486
377.40926157697123,9.683828416789076
377.909887359199,9.688427050047766
378.4105131414268,9.693021629610024
378.91113892365456,9.697612164399787
379.4117647058824,9.702198663309574
379.91239048811013,9.70678113520067
380.41301627033795,9.711359588903251
380.9136420525657,9.71593403321659
381.4142678347935,9.720504476909133
381.9148936170213,9.725070928718681
382.4155193992491,9.729633397352549
382.91614518147685,9.734191891487693
383.41677096370466,9.738746419770857
383.9173967459324,9.743296990818736
384.41802252816024,9.747843613218086
384.918648310388,9.7523862955259
385.4192740926158,9.756925046269522
385.91989987484357,9.761459873946832
386.4205256570714,9.765990787026322
386.92115143929914,9.770517793947281
387.42177722152695,9.775040903119933
387.9224030037547,9.77956012292554
388.42302878598247,9.784075461716586
388.9236545682103,9.788586927816883
389.42428035043804,9.793094529521692
389.92490613266585,9.797598275097908
390.4255319148936,9.802098172784136
390.9261576971214,9.806594230790868
391.4267834793492,9.811086457300597
391.927409261577,9.815574860467919
392.42803504380475,9.820059448419745
392.92866082603257,9.824540229255337
393.4292866082603,9.829017211046496
393.92991239048814,9.833490401837663
394.4305381727159,9.83795980964606
394.9311639549437,9.842425442461819
395.43178973717147,9.84688730824809
395.9324155193993,9.851345414941184
396.43304130162704,9.855799770450684
396.93366708385486,9.860250382659576
397.4342928660826,9.864697259424382
397.93491864831043,9.869140408575253
398.4355444305382,9.873579837916116
398.936170212766,9.878015555224795
399.43679599499376,9.882447568253117
399.9374217772215,9.886875884727026
400.43804755944933,9.891300512346717
400.9386733416771,9.895721458786781
401.4392991239049,9.900138731696234
401.93992490613266,9.904552338698737
402.4405506883605,9.90896228739266
402.94117647058823,9.91336858535116
403.44180225281605,9.917771240122397
403.9424280350438,9.922170259229546
404.4430538172716,9.92656565017098
404.9436795994994,9.930957420420336
405.4443053817272,9.935345577426649
405.94493116395495,9.939730128614482
406.44555694618276,9.944111081383978
406.9461827284105,9.94848844311104
407.44680851063833,9.9528622211474
407.9474342928661,9.957232422820724
408.4480600750939,9.961599055434732
408.94868585732166,9.965962126269316
409.4493116395495,9.97032164258064
409.94993742177724,9.97467761160122
410.45056320400505,9.979030040540074
410.9511889862328,9.983378936582799
411.45181476846057,9.987724306891659
411.9524405506884,9.992066158605734
412.45306633291614,9.996404498841017
412.95369211514395,10.00073933469045
413.4543178973717,10.005070673224123
413.9549436795995,10.009398521489302
414.4555694618273,10.013722886510564
414.9561952440551,10.018043775289902
415.45682102628285,10.022361194806788
415.95744680851067,10.026675152018319
416.4580725907384,10.030985653859272
416.95869837296624,10.035292707242265
417.459324155194,10.039596319057758
417.9599499374218,10.04389649617425
418.46057571964957,10.048193245438302
418.9612015018774,10.052486573674683
419.46182728410514,10.056776487686436
419.96245306633296,10.06106299425499
420.4630788485607,10.065346100140221
420.9637046307885,10.069625812080593
421.4643304130163,10.073902136793231
421.9649561952441,10.078175080974002
422.46558197747186,10.082444651297605
422.9662077596996,10.086710854417722
423.46683354192743,10.090973696967
423.9674593241552,10.095233185557241
424.468085106383,10.09948932677945
424.96871088861076,10.103742127203942
425.4693366708386,10.107991593380389
425.96996245306633,10.112237731837954
426.47058823529414,10.116480549085397
426.9712140175219,10.120720051611075
427.4718397997497,10.124956245883116
427.9724655819775,10.129189138349469
428.4730913642053,10.133418735438003
428.97371714643305,10.137645043556576
429.47434292866086,10.14186806909313
429.9749687108886,10.146087818415795
430.47559449311643,10.15030429787293
430.9762202753442,10.154517513793246
431.476846057572,10.158727472485879
431.97747183979976,10.162934180240462
432.4780976220276,10.16713764332722
432.97872340425533,10.171337867997043
433.47934918648315,10.175534860481584
433.9799749687109,10.179728626993318
434.4806007509387,10.183919173725636
434.9812265331665,10.18810650685294
435.48185231539424,10.192290632530675
435.98247809762205,10.196471556895478
436.4831038798498,10.20064928606519
436.9837296620776,10.204823826138977
437.4843554443054,10.208995183197406
437.9849812265332,10.213163363302487
438.48560700876095,10.217328372497803
438.98623279098877,10.221490216808549
439.4868585732165,10.225648902241614
439.98748435544434,10.229804434785692
440.4881101376721,10.233956820411288
440.9887359198999,10.238106065070863
441.48936170212767,10.242252174698882
441.9899874843555,10.246395155211877
442.49061326658324,10.250535012508545
442.99123904881105,10.254671752469797
443.4918648310388,10.258805380958835
443.9924906132666,10.26293590382128
444.4931163954944,10.267063326885143
444.9937421777222,10.27118765596099
445.49436795994995,10.275308896841963
445.99499374217777,10.27942705530387
446.4956195244055,10.283542137105231
446.9962453066333,10.287654147987435
447.4968710888611,10.291763093674668
447.99749687108886,10.2958689798741
448.49812265331667,10.299971812275922
448.9987484355444,10.304071596553383
449.49937421777224,10.308168338362911
450.0,10.312262043344147

